Robustness Starts with the Objective: Designing and Certifying Robust LLM-Generated Heuristics

LLMs are increasingly used to design heuristics for computer systems. However, most synthesis frameworks evaluate candidates by their average performance, which can mask severe regressions on specific workloads. Even adding adversarial training inputs doesn't eliminate these regressions, and percentile objectives (e.g., optimizing for the 95th percentile) overlook how severe regressions can be beyond the selected threshold. We present TAILOR, a framework that guides LLM synthesis using the Conditional Value at Risk (CVaR) of the cost difference between each candidate and an existing baseline on the same workload. This paired CVaR measures the average difference over the worst fraction of workloads. We show that a negative paired CVaR guarantees improvements in both average performance and tail optimality gap relative to the unknown optimum, without ever computing that optimum. We find that TAILOR achieves the best mean--tail trade-off among the synthesis objectives we evaluate across three case studies: Azure GPU batch admission, Azure VM packing, and server placement. Tested across seven diverse optimization benchmarks, TAILOR produces heuristics that are certified with 99% confidence to improve both average performance and tail optimality gaps over the baseline in six of them. On these six benchmarks, TAILOR also outperforms known robust, human-designed alternatives in the tail while achieving better or comparable average-performance improvement over the baseline.

==> figs/data/azm_beta_avg_pprime.dat <==
x cert_M
0.3010 -12.16269
0.3979 -8.34362
0.5229 -4.19963
0.6990 0.16635
1.0000 4.79565
1.3010 7.37421
1.6021 8.96292
2.0000 10.45465
2.3010 11.43927


==> figs/data/azm_beta_cvar.dat <==
x cert_M
0.3010 -10.14433
0.3979 -9.70482
0.5229 -9.19177
0.6990 -8.51697
1.0000 -7.34932
1.3010 -5.98280
1.6021 -4.36255
2.0000 -2.59805
2.3010 -1.73836


==> figs/data/azm_beta_mean.dat <==
x cert_M
0.3010 -14.46229
0.3979 -10.21160
0.5229 -5.49860
0.6990 -0.34382
1.0000 5.62555
1.3010 9.22410
1.6021 11.46495
2.0000 13.45974
2.3010 14.63216


==> figs/data/azm_beta_mean_attackgap.dat <==
x cert_M
0.3010 -18.41988
0.3979 -12.32066
0.5229 -5.75988
0.6990 1.04127
1.0000 8.19873
1.3010 12.24401
1.6021 14.75045
2.0000 17.09577
2.3010 18.60139


==> figs/data/azm_beta_p95_delta.dat <==
x cert_M
0.3010 -9.73723
0.3979 -9.20479
0.5229 -8.57897
0.6990 -7.72647
1.0000 -6.12726
1.3010 -4.10677
1.6021 -2.14243
2.0000 -0.55337
2.3010 0.15463


==> figs/data/azm_beta_p95_pprime.dat <==
x cert_M
0.3010 -11.78459
0.3979 -10.65667
0.5229 -9.27797
0.6990 -7.30858
1.0000 -3.77014
1.3010 -0.57135
1.6021 1.80589
2.0000 3.66520
2.3010 4.52140


==> figs/data/azm_beta_p99_delta.dat <==
x cert_M
0.3010 -7.14684
0.3979 -6.85463
0.5229 -6.51700
0.6990 -6.08577
1.0000 -5.37682
1.3010 -4.57723
1.6021 -3.58748
2.0000 -2.21589
2.3010 -1.48555


==> figs/data/azm_beta_raise.dat <==
x cert_M
0.3010 -18.46349
0.3979 -13.98589
0.5229 -8.78884
0.6990 -2.89247
1.0000 4.11107
1.3010 8.59426
1.6021 11.63305
2.0000 14.36486
2.3010 15.99608


==> figs/data/azm_beta_zhou.dat <==
x cert_M
0.3010 -4.32455
0.3979 -3.99773
0.5229 -3.65619
0.6990 -3.27070
1.0000 -2.75689
1.3010 -2.36116
1.6021 -2.03906
2.0000 -1.69476
2.3010 -1.47004


==> figs/data/azm_drcdf_avg_pprime.dat <==
x y
-94.526 -9.14124
-94.441 -9.14124
-94.355 -9.07669
-94.269 -9.07669
-94.184 -9.01606
-94.098 -9.01606
-94.013 -9.01606
-93.927 -8.90482
-93.841 -8.90482
-93.756 -8.90482
-93.670 -8.90482
-93.584 -8.80473
-93.499 -8.80473
-93.413 -8.80473
-93.328 -8.80473
-93.242 -8.75820
-93.156 -8.75820
-93.071 -8.75820
-92.985 -8.75820
-92.899 -8.75820
-92.814 -8.67117
-92.728 -8.67117
-92.642 -8.59112
-92.557 -8.59112
-92.471 -8.55337
-92.386 -8.55337
-92.300 -8.48189
-92.214 -8.48189
-92.129 -8.38343
-92.043 -8.38343
-91.957 -8.38343
-91.872 -8.35265
-91.786 -8.35265
-91.701 -8.35265
-91.615 -8.35265
-91.529 -8.35265
-91.444 -8.35265
-91.358 -8.26562
-91.272 -8.26562
-91.187 -8.26562
-91.101 -8.26562
-91.016 -8.26562
-90.930 -8.18556
-90.844 -8.18556
-90.759 -8.02043
-90.673 -8.02043
-90.588 -7.97785
-90.502 -7.97785
-90.416 -7.89778
-90.331 -7.89778
-90.245 -7.87873
-90.159 -7.87873
-90.074 -7.84167
-89.988 -7.84167
-89.903 -7.84167
-89.817 -7.73809
-89.731 -7.73809
-89.646 -7.69006
-89.560 -7.69006
-89.474 -7.67455
-89.389 -7.67455
-89.303 -7.58621
-89.218 -7.58621
-89.132 -7.49213
-89.046 -7.49213
-88.961 -7.49213
-88.875 -7.39444
-88.789 -7.39444
-88.704 -7.37143
-88.618 -7.37143
-88.532 -7.33789
-88.447 -7.33789
-88.361 -7.32695
-88.276 -7.32695
-88.190 -7.29484
-88.104 -7.29484
-88.019 -7.29484
-87.933 -7.21393
-87.847 -7.21393
-87.762 -7.15727
-87.676 -7.15727
-87.591 -7.14813
-87.505 -7.14813
-87.419 -7.10364
-87.334 -7.10364
-87.248 -7.07787
-87.162 -7.07787
-87.077 -7.03633
-86.991 -7.03633
-86.906 -7.03633
-86.820 -6.98866
-86.734 -6.98866
-86.649 -6.95810
-86.563 -6.95810
-86.477 -6.93577
-86.392 -6.93577
-86.306 -6.88553
-86.221 -6.88553
-86.135 -6.81134
-86.049 -6.81134
-85.964 -6.81134
-85.878 -6.75448
-85.792 -6.75448
-85.707 -6.65515
-85.621 -6.65515
-85.536 -6.60630
-85.450 -6.60630
-85.364 -6.53474
-85.279 -6.53474
-85.193 -6.47722
-85.108 -6.47722
-85.022 -6.47722
-84.936 -6.37123
-84.851 -6.37123
-84.765 -6.30239
-84.679 -6.30239
-84.594 -6.24165
-84.508 -6.24165
-84.422 -6.17056
-84.337 -6.17056
-84.251 -6.14347
-84.166 -6.14347
-84.080 -6.11061
-83.994 -6.11061
-83.909 -6.11061
-83.823 -6.06017
-83.737 -6.06017
-83.652 -6.01508
-83.566 -6.01508
-83.481 -5.95240
-83.395 -5.95240
-83.309 -5.90387
-83.224 -5.90387
-83.138 -5.84758
-83.052 -5.84758
-82.967 -5.84758
-82.881 -5.80137
-82.796 -5.80137
-82.710 -5.73693
-82.624 -5.73693
-82.539 -5.68057
-82.453 -5.68057
-82.368 -5.64536
-82.282 -5.64536
-82.196 -5.58799
-82.111 -5.58799
-82.025 -5.58799
-81.939 -5.54287
-81.854 -5.54287
-81.768 -5.48569
-81.683 -5.48569
-81.597 -5.42337
-81.511 -5.42337
-81.426 -5.36777
-81.340 -5.36777
-81.254 -5.31948
-81.169 -5.31948
-81.083 -5.27905
-80.998 -5.27905
-80.912 -5.27905
-80.826 -5.23068
-80.741 -5.23068
-80.655 -5.18839
-80.569 -5.18839
-80.484 -5.12810
-80.398 -5.12810
-80.312 -5.07931
-80.227 -5.07931
-80.141 -5.04504
-80.056 -5.04504
-79.970 -5.04504
-79.884 -4.99893
-79.799 -4.99893
-79.713 -4.94765
-79.627 -4.94765
-79.542 -4.88628
-79.456 -4.88628
-79.371 -4.83661
-79.285 -4.83661
-79.199 -4.79276
-79.114 -4.79276
-79.028 -4.79276
-78.942 -4.74485
-78.857 -4.74485
-78.771 -4.69113
-78.686 -4.69113
-78.600 -4.63484
-78.514 -4.63484
-78.429 -4.57866
-78.343 -4.57866
-78.257 -4.53284
-78.172 -4.53284
-78.086 -4.48835
-78.001 -4.48835
-77.915 -4.48835
-77.829 -4.44197
-77.744 -4.44197
-77.658 -4.39345
-77.572 -4.39345
-77.487 -4.34486
-77.401 -4.34486
-77.316 -4.30063
-77.230 -4.30063
-77.144 -4.24533
-77.059 -4.24533
-76.973 -4.24533
-76.888 -4.20707
-76.802 -4.20707
-76.716 -4.16401
-76.631 -4.16401
-76.545 -4.12040
-76.459 -4.12040
-76.374 -4.07943
-76.288 -4.07943
-76.203 -4.03540
-76.117 -4.03540
-76.031 -4.03540
-75.946 -3.98797
-75.860 -3.98797
-75.774 -3.94913
-75.689 -3.94913
-75.603 -3.90502
-75.517 -3.90502
-75.432 -3.86342
-75.346 -3.86342
-75.261 -3.81797
-75.175 -3.81797
-75.089 -3.77669
-75.004 -3.77669
-74.918 -3.77669
-74.832 -3.72791
-74.747 -3.72791
-74.661 -3.68517
-74.576 -3.68517
-74.490 -3.64238
-74.404 -3.64238
-74.319 -3.60403
-74.233 -3.60403
-74.147 -3.56568
-74.062 -3.56568
-73.976 -3.56568
-73.891 -3.52636
-73.805 -3.52636
-73.719 -3.48894
-73.634 -3.48894
-73.548 -3.44657
-73.463 -3.44657
-73.377 -3.41134
-73.291 -3.41134
-73.206 -3.37456
-73.120 -3.37456
-73.034 -3.37456
-72.949 -3.33663
-72.863 -3.33663
-72.778 -3.30166
-72.692 -3.30166
-72.606 -3.26154
-72.521 -3.26154
-72.435 -3.22753
-72.349 -3.22753
-72.264 -3.19002
-72.178 -3.19002
-72.093 -3.15268
-72.007 -3.15268
-71.921 -3.15268
-71.836 -3.11746
-71.750 -3.11746
-71.664 -3.07976
-71.579 -3.07976
-71.493 -3.04101
-71.407 -3.04101
-71.322 -3.00676
-71.236 -3.00676
-71.151 -2.97292
-71.065 -2.97292
-70.979 -2.97292
-70.894 -2.93799
-70.808 -2.93799
-70.722 -2.90355
-70.637 -2.90355
-70.551 -2.87408
-70.466 -2.87408
-70.380 -2.84001
-70.294 -2.84001
-70.209 -2.80389
-70.123 -2.80389
-70.037 -2.80389
-69.952 -2.76773
-69.866 -2.76773
-69.781 -2.73270
-69.695 -2.73270
-69.609 -2.70416
-69.524 -2.70416
-69.438 -2.67181
-69.352 -2.67181
-69.267 -2.64036
-69.181 -2.64036
-69.096 -2.60761
-69.010 -2.60761
-68.924 -2.60761
-68.839 -2.57871
-68.753 -2.57871
-68.667 -2.54721
-68.582 -2.54721
-68.496 -2.51581
-68.411 -2.51581
-68.325 -2.48765
-68.239 -2.48765
-68.154 -2.45926
-68.068 -2.45926
-67.982 -2.45926
-67.897 -2.43037
-67.811 -2.43037
-67.726 -2.40255
-67.640 -2.40255
-67.554 -2.37407
-67.469 -2.37407
-67.383 -2.34706
-67.297 -2.34706
-67.212 -2.32098
-67.126 -2.32098
-67.041 -2.29305
-66.955 -2.29305
-66.869 -2.29305
-66.784 -2.26717
-66.698 -2.26717
-66.612 -2.24223
-66.527 -2.24223
-66.441 -2.21513
-66.356 -2.21513
-66.270 -2.18774
-66.184 -2.18774
-66.099 -2.16479
-66.013 -2.16479
-65.927 -2.16479
-65.842 -2.14081
-65.756 -2.14081
-65.671 -2.11728
-65.585 -2.11728
-65.499 -2.09542
-65.414 -2.09542
-65.328 -2.07313
-65.243 -2.07313
-65.157 -2.04727
-65.071 -2.04727
-64.986 -2.04727
-64.900 -2.02468
-64.814 -2.02468
-64.729 -2.00262
-64.643 -2.00262
-64.558 -1.98065
-64.472 -1.98065
-64.386 -1.95640
-64.301 -1.95640
-64.215 -1.93117
-64.129 -1.93117
-64.044 -1.90996
-63.958 -1.90996
-63.872 -1.90996
-63.787 -1.88795
-63.701 -1.88795
-63.616 -1.86555
-63.530 -1.86555
-63.444 -1.84267
-63.359 -1.84267
-63.273 -1.82380
-63.188 -1.82380
-63.102 -1.80442
-63.016 -1.80442
-62.931 -1.80442
-62.845 -1.78338
-62.759 -1.78338
-62.674 -1.76415
-62.588 -1.76415
-62.502 -1.74438
-62.417 -1.74438
-62.331 -1.72539
-62.246 -1.72539
-62.160 -1.70691
-62.074 -1.70691
-61.989 -1.70691
-61.903 -1.68797
-61.817 -1.68797
-61.732 -1.67131
-61.646 -1.67131
-61.561 -1.65287
-61.475 -1.65287
-61.389 -1.63419
-61.304 -1.63419
-61.218 -1.61590
-61.132 -1.61590
-61.047 -1.59859
-60.961 -1.59859
-60.876 -1.59859
-60.790 -1.57962
-60.704 -1.57962
-60.619 -1.56262
-60.533 -1.56262
-60.447 -1.54329
-60.362 -1.54329
-60.276 -1.52659
-60.191 -1.52659
-60.105 -1.50886
-60.019 -1.50886
-59.934 -1.50886
-59.848 -1.49224
-59.762 -1.49224
-59.677 -1.47683
-59.591 -1.47683
-59.506 -1.46161
-59.420 -1.46161
-59.334 -1.44542
-59.249 -1.44542
-59.163 -1.42949
-59.077 -1.42949
-58.992 -1.42949
-58.906 -1.41375
-58.821 -1.41375
-58.735 -1.39785
-58.649 -1.39785
-58.564 -1.38148
-58.478 -1.38148
-58.392 -1.36677
-58.307 -1.36677
-58.221 -1.35152
-58.136 -1.35152
-58.050 -1.33850
-57.964 -1.33850
-57.879 -1.33850
-57.793 -1.32458
-57.707 -1.32458
-57.622 -1.31099
-57.536 -1.31099
-57.451 -1.29831
-57.365 -1.29831
-57.279 -1.28416
-57.194 -1.28416
-57.108 -1.27063
-57.022 -1.27063
-56.937 -1.27063
-56.851 -1.25757
-56.766 -1.25757
-56.680 -1.24469
-56.594 -1.24469
-56.509 -1.23169
-56.423 -1.23169
-56.337 -1.21927
-56.252 -1.21927
-56.166 -1.20698
-56.081 -1.20698
-55.995 -1.20698
-55.909 -1.19557
-55.824 -1.19557
-55.738 -1.18224
-55.652 -1.18224
-55.567 -1.17177
-55.481 -1.17177
-55.396 -1.16155
-55.310 -1.16155
-55.224 -1.15045
-55.139 -1.15045
-55.053 -1.13953
-54.967 -1.13953
-54.882 -1.13953
-54.796 -1.12963
-54.711 -1.12963
-54.625 -1.11871
-54.539 -1.11871
-54.454 -1.10858
-54.368 -1.10858
-54.282 -1.09865
-54.197 -1.09865
-54.111 -1.08930
-54.026 -1.08930
-53.940 -1.08930
-53.854 -1.07996
-53.769 -1.07996
-53.683 -1.06975
-53.597 -1.06975
-53.512 -1.06046
-53.426 -1.06046
-53.341 -1.05102
-53.255 -1.05102
-53.169 -1.04244
-53.084 -1.04244
-52.998 -1.04244
-52.912 -1.03316
-52.827 -1.03316
-52.741 -1.02385
-52.656 -1.02385
-52.570 -1.01446
-52.484 -1.01446
-52.399 -1.00498
-52.313 -1.00498
-52.227 -0.99582
-52.142 -0.99582
-52.056 -0.98663
-51.971 -0.98663
-51.885 -0.98663
-51.799 -0.97866
-51.714 -0.97866
-51.628 -0.97001
-51.542 -0.97001
-51.457 -0.96228
-51.371 -0.96228
-51.286 -0.95426
-51.200 -0.95426
-51.114 -0.94648
-51.029 -0.94648
-50.943 -0.94648
-50.857 -0.93922
-50.772 -0.93922
-50.686 -0.93135
-50.601 -0.93135
-50.515 -0.92323
-50.429 -0.92323
-50.344 -0.91559
-50.258 -0.91559
-50.172 -0.90815
-50.087 -0.90815
-50.001 -0.90815
-49.916 -0.90042
-49.830 -0.90042
-49.744 -0.89306
-49.659 -0.89306
-49.573 -0.88583
-49.487 -0.88583
-49.402 -0.87924
-49.316 -0.87924
-49.231 -0.87218
-49.145 -0.87218
-49.059 -0.86556
-48.974 -0.86556
-48.888 -0.86556
-48.802 -0.85879
-48.717 -0.85879
-48.631 -0.85309
-48.546 -0.85309
-48.460 -0.84611
-48.374 -0.84611
-48.289 -0.83979
-48.203 -0.83979
-48.117 -0.83288
-48.032 -0.83288
-47.946 -0.83288
-47.861 -0.82684
-47.775 -0.82684
-47.689 -0.82080
-47.604 -0.82080
-47.518 -0.81475
-47.432 -0.81475
-47.347 -0.80922
-47.261 -0.80922
-47.176 -0.80339
-47.090 -0.80339
-47.004 -0.80339
-46.919 -0.79745
-46.833 -0.79745
-46.747 -0.79105
-46.662 -0.79105
-46.576 -0.78467
-46.491 -0.78467
-46.405 -0.77920
-46.319 -0.77920
-46.234 -0.77281
-46.148 -0.77281
-46.062 -0.76697
-45.977 -0.76697
-45.891 -0.76697
-45.806 -0.76130
-45.720 -0.76130
-45.634 -0.75617
-45.549 -0.75617
-45.463 -0.75059
-45.377 -0.75059
-45.292 -0.74528
-45.206 -0.74528
-45.121 -0.73963
-45.035 -0.73963
-44.949 -0.73963
-44.864 -0.73405
-44.778 -0.73405
-44.692 -0.72893
-44.607 -0.72893
-44.521 -0.72377
-44.436 -0.72377
-44.350 -0.71793
-44.264 -0.71793
-44.179 -0.71294
-44.093 -0.71294
-44.007 -0.71294
-43.922 -0.70760
-43.836 -0.70760
-43.751 -0.70212
-43.665 -0.70212
-43.579 -0.69719
-43.494 -0.69719
-43.408 -0.69227
-43.322 -0.69227
-43.237 -0.68726
-43.151 -0.68726
-43.066 -0.68293
-42.980 -0.68293
-42.894 -0.68293
-42.809 -0.67765
-42.723 -0.67765
-42.637 -0.67184
-42.552 -0.67184
-42.466 -0.66699
-42.381 -0.66699
-42.295 -0.66173
-42.209 -0.66173
-42.124 -0.65646
-42.038 -0.65646
-41.953 -0.65646
-41.867 -0.65122
-41.781 -0.65122
-41.696 -0.64606
-41.610 -0.64606
-41.524 -0.64100
-41.439 -0.64100
-41.353 -0.63594
-41.267 -0.63594
-41.182 -0.63087
-41.096 -0.63087
-41.011 -0.62545
-40.925 -0.62545
-40.839 -0.62545
-40.754 -0.62086
-40.668 -0.62086
-40.582 -0.61612
-40.497 -0.61612
-40.411 -0.61183
-40.326 -0.61183
-40.240 -0.60704
-40.154 -0.60704
-40.069 -0.60247
-39.983 -0.60247
-39.897 -0.60247
-39.812 -0.59807
-39.726 -0.59807
-39.641 -0.59333
-39.555 -0.59333
-39.469 -0.58878
-39.384 -0.58878
-39.298 -0.58415
-39.212 -0.58415
-39.127 -0.58027
-39.041 -0.58027
-38.956 -0.58027
-38.870 -0.57586
-38.784 -0.57586
-38.699 -0.57152
-38.613 -0.57152
-38.527 -0.56700
-38.442 -0.56700
-38.356 -0.56342
-38.271 -0.56342
-38.185 -0.55965
-38.099 -0.55965
-38.014 -0.55536
-37.928 -0.55536
-37.843 -0.55536
-37.757 -0.55031
-37.671 -0.55031
-37.586 -0.54597
-37.500 -0.54597
-37.414 -0.54127
-37.329 -0.54127
-37.243 -0.53718
-37.157 -0.53718
-37.072 -0.53292
-36.986 -0.53292
-36.901 -0.53292
-36.815 -0.52879
-36.729 -0.52879
-36.644 -0.52472
-36.558 -0.52472
-36.472 -0.52016
-36.387 -0.52016
-36.301 -0.51595
-36.216 -0.51595
-36.130 -0.51137
-36.044 -0.51137
-35.959 -0.51137
-35.873 -0.50696
-35.787 -0.50696
-35.702 -0.50270
-35.616 -0.50270
-35.531 -0.49844
-35.445 -0.49844
-35.359 -0.49452
-35.274 -0.49452
-35.188 -0.49125
-35.102 -0.49125
-35.017 -0.48682
-34.931 -0.48682
-34.846 -0.48682
-34.760 -0.48240
-34.674 -0.48240
-34.589 -0.47841
-34.503 -0.47841
-34.417 -0.47469
-34.332 -0.47469
-34.246 -0.47140
-34.161 -0.47140
-34.075 -0.46720
-33.989 -0.46720
-33.904 -0.46720
-33.818 -0.46328
-33.732 -0.46328
-33.647 -0.45904
-33.561 -0.45904
-33.476 -0.45522
-33.390 -0.45522
-33.304 -0.45098
-33.219 -0.45098
-33.133 -0.44698
-33.047 -0.44698
-32.962 -0.44698
-32.876 -0.44266
-32.791 -0.44266
-32.705 -0.43915
-32.619 -0.43915
-32.534 -0.43502
-32.448 -0.43502
-32.362 -0.43161
-32.277 -0.43161
-32.191 -0.42814
-32.106 -0.42814
-32.020 -0.42434
-31.934 -0.42434
-31.849 -0.42434
-31.763 -0.42052
-31.677 -0.42052
-31.592 -0.41709
-31.506 -0.41709
-31.421 -0.41312
-31.335 -0.41312
-31.249 -0.40957
-31.164 -0.40957
-31.078 -0.40627
-30.992 -0.40627
-30.907 -0.40627
-30.821 -0.40291
-30.736 -0.40291
-30.650 -0.39857
-30.564 -0.39857
-30.479 -0.39482
-30.393 -0.39482
-30.307 -0.39141
-30.222 -0.39141
-30.136 -0.38770
-30.051 -0.38770
-29.965 -0.38770
-29.879 -0.38358
-29.794 -0.38358
-29.708 -0.37967
-29.622 -0.37967
-29.537 -0.37588
-29.451 -0.37588
-29.366 -0.37336
-29.280 -0.37336
-29.194 -0.36955
-29.109 -0.36955
-29.023 -0.36553
-28.938 -0.36553
-28.852 -0.36553
-28.766 -0.36169
-28.681 -0.36169
-28.595 -0.35833
-28.509 -0.35833
-28.424 -0.35455
-28.338 -0.35455
-28.252 -0.35078
-28.167 -0.35078
-28.081 -0.34648
-27.996 -0.34648
-27.910 -0.34648
-27.824 -0.34319
-27.739 -0.34319
-27.653 -0.34013
-27.567 -0.34013
-27.482 -0.33654
-27.396 -0.33654
-27.311 -0.33237
-27.225 -0.33237
-27.139 -0.32858
-27.054 -0.32858
-26.968 -0.32858
-26.882 -0.32538
-26.797 -0.32538
-26.711 -0.32148
-26.626 -0.32148
-26.540 -0.31867
-26.454 -0.31867
-26.369 -0.31515
-26.283 -0.31515
-26.197 -0.31147
-26.112 -0.31147
-26.026 -0.30751
-25.941 -0.30751
-25.855 -0.30751
-25.769 -0.30453
-25.684 -0.30453
-25.598 -0.30070
-25.512 -0.30070
-25.427 -0.29720
-25.341 -0.29720
-25.256 -0.29331
-25.170 -0.29331
-25.084 -0.29031
-24.999 -0.29031
-24.913 -0.29031
-24.828 -0.28657
-24.742 -0.28657
-24.656 -0.28281
-24.571 -0.28281
-24.485 -0.27850
-24.399 -0.27850
-24.314 -0.27474
-24.228 -0.27474
-24.142 -0.27105
-24.057 -0.27105
-23.971 -0.27105
-23.886 -0.26825
-23.800 -0.26825
-23.714 -0.26468
-23.629 -0.26468
-23.543 -0.26119
-23.457 -0.26119
-23.372 -0.25753
-23.286 -0.25753
-23.201 -0.25407
-23.115 -0.25407
-23.029 -0.25056
-22.944 -0.25056
-22.858 -0.25056
-22.772 -0.24746
-22.687 -0.24746
-22.601 -0.24412
-22.516 -0.24412
-22.430 -0.24070
-22.344 -0.24070
-22.259 -0.23722
-22.173 -0.23722
-22.087 -0.23389
-22.002 -0.23389
-21.916 -0.23389
-21.831 -0.23050
-21.745 -0.23050
-21.659 -0.22732
-21.574 -0.22732
-21.488 -0.22393
-21.402 -0.22393
-21.317 -0.22089
-21.231 -0.22089
-21.146 -0.21786
-21.060 -0.21786
-20.974 -0.21786
-20.889 -0.21494
-20.803 -0.21494
-20.717 -0.21185
-20.632 -0.21185
-20.546 -0.20870
-20.461 -0.20870
-20.375 -0.20515
-20.289 -0.20515
-20.204 -0.20145
-20.118 -0.20145
-20.032 -0.19770
-19.947 -0.19770
-19.861 -0.19770
-19.776 -0.19418
-19.690 -0.19418
-19.604 -0.19089
-19.519 -0.19089
-19.433 -0.18746
-19.347 -0.18746
-19.262 -0.18418
-19.176 -0.18418
-19.091 -0.18066
-19.005 -0.18066
-18.919 -0.18066
-18.834 -0.17744
-18.748 -0.17744
-18.662 -0.17441
-18.577 -0.17441
-18.491 -0.17079
-18.406 -0.17079
-18.320 -0.16733
-18.234 -0.16733
-18.149 -0.16397
-18.063 -0.16397
-17.977 -0.16080
-17.892 -0.16080
-17.806 -0.16080
-17.721 -0.15752
-17.635 -0.15752
-17.549 -0.15405
-17.464 -0.15405
-17.378 -0.15103
-17.292 -0.15103
-17.207 -0.14804
-17.121 -0.14804
-17.036 -0.14474
-16.950 -0.14474
-16.864 -0.14474
-16.779 -0.14106
-16.693 -0.14106
-16.607 -0.13779
-16.522 -0.13779
-16.436 -0.13472
-16.351 -0.13472
-16.265 -0.13133
-16.179 -0.13133
-16.094 -0.12812
-16.008 -0.12812
-15.922 -0.12812
-15.837 -0.12508
-15.751 -0.12508
-15.666 -0.12192
-15.580 -0.12192
-15.494 -0.11842
-15.409 -0.11842
-15.323 -0.11579
-15.237 -0.11579
-15.152 -0.11260
-15.066 -0.11260
-14.981 -0.10917
-14.895 -0.10917
-14.809 -0.10917
-14.724 -0.10578
-14.638 -0.10578
-14.552 -0.10249
-14.467 -0.10249
-14.381 -0.09925
-14.296 -0.09925
-14.210 -0.09544
-14.124 -0.09544
-14.039 -0.09175
-13.953 -0.09175
-13.867 -0.09175
-13.782 -0.08814
-13.696 -0.08814
-13.611 -0.08434
-13.525 -0.08434
-13.439 -0.08036
-13.354 -0.08036
-13.268 -0.07655
-13.182 -0.07655
-13.097 -0.07303
-13.011 -0.07303
-12.926 -0.07303
-12.840 -0.06946
-12.754 -0.06946
-12.669 -0.06488
-12.583 -0.06488
-12.497 -0.06068
-12.412 -0.06068
-12.326 -0.05556
-12.241 -0.05556
-12.155 -0.05021
-12.069 -0.05021
-11.984 -0.04501
-11.898 -0.04501
-11.812 -0.04501
-11.727 -0.04001
-11.641 -0.04001
-11.556 -0.03463
-11.470 -0.03463
-11.384 -0.02863
-11.299 -0.02863
-11.213 -0.02203
-11.127 -0.02203
-11.042 -0.01403
-10.956 -0.01403
-10.871 -0.01403
-10.785 -0.00620
-10.699 -0.00620
-10.614 0.00249
-10.528 0.00249
-10.442 0.01217
-10.357 0.01217
-10.271 0.02180
-10.186 0.02180
-10.100 0.03215
-10.014 0.03215
-9.929 0.03215
-9.843 0.04301
-9.757 0.04301
-9.672 0.05550
-9.586 0.05550
-9.501 0.06863
-9.415 0.06863
-9.329 0.08236
-9.244 0.08236
-9.158 0.09825
-9.072 0.09825
-8.987 0.11289
-8.901 0.11289
-8.816 0.11289
-8.730 0.12927
-8.644 0.12927
-8.559 0.14727
-8.473 0.14727
-8.387 0.16592
-8.302 0.16592
-8.216 0.18446
-8.131 0.18446
-8.045 0.20330
-7.959 0.20330
-7.874 0.20330
-7.788 0.22439
-7.702 0.22439
-7.617 0.24583
-7.531 0.24583
-7.446 0.26805
-7.360 0.26805
-7.274 0.29075
-7.189 0.29075
-7.103 0.31351
-7.017 0.31351
-6.932 0.31351
-6.846 0.33542
-6.761 0.33542
-6.675 0.36078
-6.589 0.36078
-6.504 0.38562
-6.418 0.38562
-6.332 0.40978
-6.247 0.40978
-6.161 0.43571
-6.076 0.43571
-5.990 0.46268
-5.904 0.46268
-5.819 0.46268
-5.733 0.48928
-5.647 0.48928
-5.562 0.51812
-5.476 0.51812
-5.391 0.54843
-5.305 0.54843
-5.219 0.57909
-5.134 0.57909
-5.048 0.60923
-4.962 0.60923
-4.877 0.60923
-4.791 0.63850
-4.706 0.63850
-4.620 0.66928
-4.534 0.66928
-4.449 0.70105
-4.363 0.70105
-4.277 0.73144
-4.192 0.73144
-4.106 0.76146
-4.021 0.76146
-3.935 0.76146
-3.849 0.79072
-3.764 0.79072
-3.678 0.81949
-3.592 0.81949
-3.507 0.84563
-3.421 0.84563
-3.336 0.86882
-3.250 0.86882
-3.164 0.88987
-3.079 0.88987
-2.993 0.91000
-2.907 0.91000
-2.822 0.91000
-2.736 0.92699
-2.651 0.92699
-2.565 0.94174
-2.479 0.94174
-2.394 0.95383
-2.308 0.95383
-2.222 0.96525
-2.137 0.96525
-2.051 0.97342
-1.966 0.97342
-1.880 0.97342
-1.794 0.98129
-1.709 0.98129
-1.623 0.98742
-1.537 0.98742
-1.452 0.99335
-1.366 0.99335
-1.281 0.99767
-1.195 0.99767
-1.109 1.00232
-1.024 1.00232
-0.938 1.00232
-0.852 1.00600
-0.767 1.00600
-0.681 1.01034
-0.596 1.01034
-0.510 1.01439
-0.424 1.01439
-0.339 1.01798
-0.253 1.01798
-0.167 1.02209
-0.082 1.02209
0.004 2.68440
0.089 2.68440
0.175 2.68440
0.261 2.69773
0.346 2.69773
0.432 2.71147
0.518 2.71147
0.603 2.72661
0.689 2.72661
0.774 2.73844
0.860 2.73844
0.946 2.75154
1.031 2.75154
1.117 2.75154
1.203 2.76555
1.288 2.76555
1.374 2.78143
1.459 2.78143
1.545 2.79478
1.631 2.79478
1.716 2.80868
1.802 2.80868
1.888 2.82006
1.973 2.82006
2.059 2.82006
2.144 2.83618
2.230 2.83618
2.316 2.84991
2.401 2.84991
2.487 2.86326
2.573 2.86326
2.658 2.87690
2.744 2.87690
2.829 2.89474
2.915 2.89474
3.001 2.91125
3.086 2.91125
3.172 2.91125
3.258 2.92832
3.343 2.92832
3.429 2.94249
3.514 2.94249
3.600 2.95927
3.686 2.95927
3.771 2.97462
3.857 2.97462
3.943 2.99144
4.028 2.99144
4.114 2.99144
4.199 3.00628
4.285 3.00628
4.371 3.02602
4.456 3.02602
4.542 3.04183
4.628 3.04183
4.713 3.06038
4.799 3.06038
4.884 3.07636
4.970 3.07636
5.056 3.07636
5.141 3.09620
5.227 3.09620
5.313 3.11254
5.398 3.11254
5.484 3.13305
5.569 3.13305
5.655 3.15286
5.741 3.15286
5.826 3.17545
5.912 3.17545
5.998 3.19417
6.083 3.19417
6.169 3.19417
6.254 3.21533
6.340 3.21533
6.426 3.23456
6.511 3.23456
6.597 3.25334
6.683 3.25334
6.768 3.27265
6.854 3.27265
6.939 3.29252
7.025 3.29252
7.111 3.29252
7.196 3.31172
7.282 3.31172
7.368 3.33276
7.453 3.33276
7.539 3.35620
7.624 3.35620
7.710 3.38016
7.796 3.38016
7.881 3.40352
7.967 3.40352
8.053 3.42366
8.138 3.42366
8.224 3.42366
8.309 3.44824
8.395 3.44824
8.481 3.47414
8.566 3.47414
8.652 3.50043
8.738 3.50043
8.823 3.52533
8.909 3.52533
8.994 3.55004
9.080 3.55004
9.166 3.55004
9.251 3.57723
9.337 3.57723
9.423 3.60514
9.508 3.60514
9.594 3.62925
9.679 3.62925
9.765 3.66210
9.851 3.66210
9.936 3.68787
10.022 3.68787
10.108 3.68787
10.193 3.71984
10.279 3.71984
10.364 3.74963
10.450 3.74963
10.536 3.78258
10.621 3.78258
10.707 3.81255
10.793 3.81255
10.878 3.85108
10.964 3.85108
11.049 3.88058
11.135 3.88058
11.221 3.88058
11.306 3.91802
11.392 3.91802
11.478 3.95415
11.563 3.95415
11.649 3.99358
11.734 3.99358
11.820 4.02790
11.906 4.02790
11.991 4.06727
12.077 4.06727
12.163 4.06727
12.248 4.10955
12.334 4.10955
12.419 4.14709
12.505 4.14709
12.591 4.19333
12.676 4.19333
12.762 4.23360
12.848 4.23360
12.933 4.27921
13.019 4.27921
13.104 4.27921
13.190 4.32306
13.276 4.32306
13.361 4.37003
13.447 4.37003
13.533 4.42412
13.618 4.42412
13.704 4.47607
13.789 4.47607
13.875 4.52810
13.961 4.52810
14.046 4.58936
14.132 4.58936
14.218 4.58936
14.303 4.64768
14.389 4.64768
14.474 4.70631
14.560 4.70631
14.646 4.77109
14.731 4.77109
14.817 4.83570
14.903 4.83570
14.988 4.89013
15.074 4.89013
15.159 4.89013
15.245 4.95174
15.331 4.95174
15.416 5.02943
15.502 5.02943
15.588 5.11118
15.673 5.11118
15.759 5.18710
15.844 5.18710
15.930 5.27059
16.016 5.27059
16.101 5.27059
16.187 5.33134
16.273 5.33134
16.358 5.39917
16.444 5.39917
16.529 5.45996
16.615 5.45996
16.701 5.53008
16.786 5.53008
16.872 5.59960
16.958 5.59960
17.043 5.68692
17.129 5.68692
17.214 5.68692
17.300 5.76176
17.386 5.76176
17.471 5.82786
17.557 5.82786
17.643 5.91446
17.728 5.91446
17.814 5.99471
17.899 5.99471
17.985 6.06634
18.071 6.06634
18.156 6.06634
18.242 6.15354
18.328 6.15354
18.413 6.21979
18.499 6.21979
18.584 6.31025
18.670 6.31025
18.756 6.37964
18.841 6.37964
18.927 6.41842
19.013 6.41842
19.098 6.41842
19.184 6.51520
19.269 6.51520
19.355 6.56479
19.441 6.56479
19.526 6.68336
19.612 6.68336
19.698 6.77936
19.783 6.77936
19.869 6.88553
19.954 6.88553
20.040 6.95810
20.126 6.95810
20.211 6.95810
20.297 7.02823
20.383 7.02823
20.468 7.12120
20.554 7.12120
20.639 7.21393
20.725 7.21393
20.811 7.30543
20.896 7.30543
20.982 7.40614
21.068 7.40614
21.153 7.40614
21.239 7.50504
21.324 7.50504
21.410 7.58621
21.496 7.58621
21.581 7.69006
21.667 7.69006
21.753 7.78854
21.838 7.78854
21.924 7.91721
22.009 7.91721
22.095 7.91721
22.181 8.04241
22.266 8.04241
22.352 8.16023
22.438 8.16023
22.523 8.32279
22.609 8.32279
22.694 8.38343
22.780 8.38343
22.866 8.63034
22.951 8.63034
23.037 8.85352
23.123 8.85352
23.208 8.85352
23.294 8.95890
23.379 8.95890


==> figs/data/azm_drcdf_cvar.dat <==
x y
-24.828 -9.14124
-24.742 -9.14124
-24.656 -8.75820
-24.571 -8.75820
-24.485 -8.63034
-24.399 -8.63034
-24.314 -8.51699
-24.228 -8.51699
-24.142 -8.38343
-24.057 -8.38343
-23.971 -8.38343
-23.886 -8.21154
-23.800 -8.21154
-23.714 -8.06489
-23.629 -8.06489
-23.543 -7.89778
-23.457 -7.89778
-23.372 -7.75462
-23.286 -7.75462
-23.201 -7.60040
-23.115 -7.60040
-23.029 -7.46680
-22.944 -7.46680
-22.858 -7.46680
-22.772 -7.27399
-22.687 -7.27399
-22.601 -7.06105
-22.516 -7.06105
-22.430 -6.97326
-22.344 -6.97326
-22.259 -6.84439
-22.173 -6.84439
-22.087 -6.70651
-22.002 -6.70651
-21.916 -6.70651
-21.831 -6.56988
-21.745 -6.56988
-21.659 -6.32615
-21.574 -6.32615
-21.488 -6.13350
-21.402 -6.13350
-21.317 -5.98610
-21.231 -5.98610
-21.146 -5.80375
-21.060 -5.80375
-20.974 -5.80375
-20.889 -5.63523
-20.803 -5.63523
-20.717 -5.47188
-20.632 -5.47188
-20.546 -5.33433
-20.461 -5.33433
-20.375 -5.16663
-20.289 -5.16663
-20.204 -5.02722
-20.118 -5.02722
-20.032 -4.86349
-19.947 -4.86349
-19.861 -4.86349
-19.776 -4.70309
-19.690 -4.70309
-19.604 -4.54102
-19.519 -4.54102
-19.433 -4.40238
-19.347 -4.40238
-19.262 -4.25563
-19.176 -4.25563
-19.091 -4.11768
-19.005 -4.11768
-18.919 -4.11768
-18.834 -3.97842
-18.748 -3.97842
-18.662 -3.84305
-18.577 -3.84305
-18.491 -3.71030
-18.406 -3.71030
-18.320 -3.57104
-18.234 -3.57104
-18.149 -3.42342
-18.063 -3.42342
-17.977 -3.30229
-17.892 -3.30229
-17.806 -3.30229
-17.721 -3.18327
-17.635 -3.18327
-17.549 -3.06591
-17.464 -3.06591
-17.378 -2.94459
-17.292 -2.94459
-17.207 -2.82221
-17.121 -2.82221
-17.036 -2.70927
-16.950 -2.70927
-16.864 -2.70927
-16.779 -2.60071
-16.693 -2.60071
-16.607 -2.49199
-16.522 -2.49199
-16.436 -2.38373
-16.351 -2.38373
-16.265 -2.26877
-16.179 -2.26877
-16.094 -2.16324
-16.008 -2.16324
-15.922 -2.16324
-15.837 -2.05434
-15.751 -2.05434
-15.666 -1.94977
-15.580 -1.94977
-15.494 -1.84770
-15.409 -1.84770
-15.323 -1.74489
-15.237 -1.74489
-15.152 -1.64022
-15.066 -1.64022
-14.981 -1.53588
-14.895 -1.53588
-14.809 -1.53588
-14.724 -1.43426
-14.638 -1.43426
-14.552 -1.33572
-14.467 -1.33572
-14.381 -1.23828
-14.296 -1.23828
-14.210 -1.13665
-14.124 -1.13665
-14.039 -1.03427
-13.953 -1.03427
-13.867 -1.03427
-13.782 -0.92720
-13.696 -0.92720
-13.611 -0.82454
-13.525 -0.82454
-13.439 -0.71780
-13.354 -0.71780
-13.268 -0.61295
-13.182 -0.61295
-13.097 -0.50741
-13.011 -0.50741
-12.926 -0.50741
-12.840 -0.39892
-12.754 -0.39892
-12.669 -0.29016
-12.583 -0.29016
-12.497 -0.17807
-12.412 -0.17807
-12.326 -0.06980
-12.241 -0.06980
-12.155 0.04441
-12.069 0.04441
-11.984 0.16264
-11.898 0.16264
-11.812 0.16264
-11.727 0.28141
-11.641 0.28141
-11.556 0.40008
-11.470 0.40008
-11.384 0.52582
-11.299 0.52582
-11.213 0.64916
-11.127 0.64916
-11.042 0.77258
-10.956 0.77258
-10.871 0.77258
-10.785 0.90198
-10.699 0.90198
-10.614 1.03464
-10.528 1.03464
-10.442 1.17220
-10.357 1.17220
-10.271 1.30600
-10.186 1.30600
-10.100 1.43914
-10.014 1.43914
-9.929 1.43914
-9.843 1.57735
-9.757 1.57735
-9.672 1.71867
-9.586 1.71867
-9.501 1.86328
-9.415 1.86328
-9.329 2.00849
-9.244 2.00849
-9.158 2.14873
-9.072 2.14873
-8.987 2.29057
-8.901 2.29057
-8.816 2.29057
-8.730 2.43239
-8.644 2.43239
-8.559 2.57208
-8.473 2.57208
-8.387 2.71074
-8.302 2.71074
-8.216 2.84344
-8.131 2.84344
-8.045 2.97880
-7.959 2.97880
-7.874 2.97880
-7.788 3.10365
-7.702 3.10365
-7.617 3.21072
-7.531 3.21072
-7.446 3.30751
-7.360 3.30751
-7.274 3.39963
-7.189 3.39963
-7.103 3.49018
-7.017 3.49018
-6.932 3.49018
-6.846 3.58346
-6.761 3.58346
-6.675 3.66122
-6.589 3.66122
-6.504 3.73604
-6.418 3.73604
-6.332 3.80213
-6.247 3.80213
-6.161 3.88022
-6.076 3.88022
-5.990 3.93954
-5.904 3.93954
-5.819 3.93954
-5.733 3.99801
-5.647 3.99801
-5.562 4.05782
-5.476 4.05782
-5.391 4.11045
-5.305 4.11045
-5.219 4.16686
-5.134 4.16686
-5.048 4.22301
-4.962 4.22301
-4.877 4.22301
-4.791 4.29577
-4.706 4.29577
-4.620 4.36253
-4.534 4.36253
-4.449 4.43516
-4.363 4.43516
-4.277 4.51069
-4.192 4.51069
-4.106 4.59512
-4.021 4.59512
-3.935 4.59512
-3.849 4.68560
-3.764 4.68560
-3.678 4.78317
-3.592 4.78317
-3.507 4.88821
-3.421 4.88821
-3.336 5.00647
-3.250 5.00647
-3.164 5.13545
-3.079 5.13545
-2.993 5.26081
-2.907 5.26081
-2.822 5.26081
-2.736 5.41200
-2.651 5.41200
-2.565 5.54840
-2.479 5.54840
-2.394 5.69544
-2.308 5.69544
-2.222 5.84014
-2.137 5.84014
-2.051 5.96630
-1.966 5.96630
-1.880 5.96630
-1.794 6.14014
-1.709 6.14014
-1.623 6.28301
-1.537 6.28301
-1.452 6.42725
-1.366 6.42725
-1.281 6.61695
-1.195 6.61695
-1.109 6.86475
-1.024 6.86475
-0.938 6.86475
-0.852 6.99645
-0.767 6.99645
-0.681 7.22370
-0.596 7.22370
-0.510 7.46680
-0.424 7.46680
-0.339 7.73809
-0.253 7.73809
-0.167 7.97785
-0.082 7.97785
0.004 8.26562
0.089 8.26562
0.175 8.26562
0.261 8.59112
0.346 8.59112
0.432 8.71374
0.518 8.71374


==> figs/data/azm_drcdf_mean.dat <==
x y
-94.869 -9.14124
-94.783 -9.14124
-94.698 -9.14124
-94.612 -9.14124
-94.526 -9.14124
-94.441 -9.14124
-94.355 -9.07669
-94.269 -9.07669
-94.184 -9.01606
-94.098 -9.01606
-94.013 -9.01606
-93.927 -8.90482
-93.841 -8.90482
-93.756 -8.90482
-93.670 -8.90482
-93.584 -8.90482
-93.499 -8.90482
-93.413 -8.85352
-93.328 -8.85352
-93.242 -8.80473
-93.156 -8.80473
-93.071 -8.80473
-92.985 -8.80473
-92.899 -8.80473
-92.814 -8.75820
-92.728 -8.75820
-92.642 -8.67117
-92.557 -8.67117
-92.471 -8.67117
-92.386 -8.67117
-92.300 -8.59112
-92.214 -8.59112
-92.129 -8.59112
-92.043 -8.59112
-91.957 -8.59112
-91.872 -8.55337
-91.786 -8.55337
-91.701 -8.55337
-91.615 -8.55337
-91.529 -8.51699
-91.444 -8.51699
-91.358 -8.51699
-91.272 -8.51699
-91.187 -8.51699
-91.101 -8.51699
-91.016 -8.51699
-90.930 -8.51699
-90.844 -8.51699
-90.759 -8.41519
-90.673 -8.41519
-90.588 -8.35265
-90.502 -8.35265
-90.416 -8.29380
-90.331 -8.29380
-90.245 -8.23822
-90.159 -8.23822
-90.074 -8.21154
-89.988 -8.21154
-89.903 -8.21154
-89.817 -8.08789
-89.731 -8.08789
-89.646 -7.99891
-89.560 -7.99891
-89.474 -7.99891
-89.389 -7.99891
-89.303 -7.91721
-89.218 -7.91721
-89.132 -7.84167
-89.046 -7.84167
-88.961 -7.84167
-88.875 -7.82365
-88.789 -7.82365
-88.704 -7.75462
-88.618 -7.75462
-88.532 -7.67455
-88.447 -7.67455
-88.361 -7.61480
-88.276 -7.61480
-88.190 -7.57222
-88.104 -7.57222
-88.019 -7.57222
-87.933 -7.55842
-87.847 -7.55842
-87.762 -7.53137
-87.676 -7.53137
-87.591 -7.46680
-87.505 -7.46680
-87.419 -7.38287
-87.334 -7.38287
-87.248 -7.31613
-87.162 -7.31613
-87.077 -7.24351
-86.991 -7.24351
-86.906 -7.24351
-86.820 -7.18520
-86.734 -7.18520
-86.649 -7.14813
-86.563 -7.14813
-86.477 -7.06105
-86.392 -7.06105
-86.306 -6.98866
-86.221 -6.98866
-86.135 -6.91393
-86.049 -6.91393
-85.964 -6.91393
-85.878 -6.85791
-85.792 -6.85791
-85.707 -6.81134
-85.621 -6.81134
-85.536 -6.75448
-85.450 -6.75448
-85.364 -6.70651
-85.279 -6.70651
-85.193 -6.64961
-85.108 -6.64961
-85.022 -6.64961
-84.936 -6.57500
-84.851 -6.57500
-84.765 -6.53969
-84.679 -6.53969
-84.594 -6.48189
-84.508 -6.48189
-84.422 -6.44513
-84.337 -6.44513
-84.251 -6.40100
-84.166 -6.40100
-84.080 -6.35873
-83.994 -6.35873
-83.909 -6.35873
-83.823 -6.31817
-83.737 -6.31817
-83.652 -6.25649
-83.566 -6.25649
-83.481 -6.20193
-83.395 -6.20193
-83.309 -6.12362
-83.224 -6.12362
-83.138 -6.06944
-83.052 -6.06944
-82.967 -6.06944
-82.881 -6.01802
-82.796 -6.01802
-82.710 -5.96630
-82.624 -5.96630
-82.539 -5.92784
-82.453 -5.92784
-82.368 -5.87789
-82.282 -5.87789
-82.196 -5.83276
-82.111 -5.83276
-82.025 -5.83276
-81.939 -5.78487
-81.854 -5.78487
-81.768 -5.75040
-81.683 -5.75040
-81.597 -5.70619
-81.511 -5.70619
-81.426 -5.64536
-81.340 -5.64536
-81.254 -5.59185
-81.169 -5.59185
-81.083 -5.55025
-80.998 -5.55025
-80.912 -5.55025
-80.826 -5.50853
-80.741 -5.50853
-80.655 -5.45489
-80.569 -5.45489
-80.484 -5.40396
-80.398 -5.40396
-80.312 -5.34485
-80.227 -5.34485
-80.141 -5.30341
-80.056 -5.30341
-79.970 -5.30341
-79.884 -5.25113
-79.799 -5.25113
-79.713 -5.19488
-79.627 -5.19488
-79.542 -5.15906
-79.456 -5.15906
-79.371 -5.10401
-79.285 -5.10401
-79.199 -5.05975
-79.114 -5.05975
-79.028 -5.05975
-78.942 -5.02282
-78.857 -5.02282
-78.771 -4.97558
-78.686 -4.97558
-78.600 -4.92645
-78.514 -4.92645
-78.429 -4.88436
-78.343 -4.88436
-78.257 -4.83570
-78.172 -4.83570
-78.086 -4.78057
-78.001 -4.78057
-77.915 -4.78057
-77.829 -4.73735
-77.744 -4.73735
-77.658 -4.68639
-77.572 -4.68639
-77.487 -4.63260
-77.401 -4.63260
-77.316 -4.58435
-77.230 -4.58435
-77.144 -4.53149
-77.059 -4.53149
-76.973 -4.53149
-76.888 -4.48965
-76.802 -4.48965
-76.716 -4.44633
-76.631 -4.44633
-76.545 -4.39701
-76.459 -4.39701
-76.374 -4.35110
-76.288 -4.35110
-76.203 -4.30063
-76.117 -4.30063
-76.031 -4.30063
-75.946 -4.26135
-75.860 -4.26135
-75.774 -4.22351
-75.689 -4.22351
-75.603 -4.17929
-75.517 -4.17929
-75.432 -4.13827
-75.346 -4.13827
-75.261 -4.09704
-75.175 -4.09704
-75.089 -4.06555
-75.004 -4.06555
-74.918 -4.06555
-74.832 -4.02458
-74.747 -4.02458
-74.661 -3.98040
-74.576 -3.98040
-74.490 -3.94069
-74.404 -3.94069
-74.319 -3.89693
-74.233 -3.89693
-74.147 -3.86059
-74.062 -3.86059
-73.976 -3.86059
-73.891 -3.82683
-73.805 -3.82683
-73.719 -3.78455
-73.634 -3.78455
-73.548 -3.74550
-73.463 -3.74550
-73.377 -3.70785
-73.291 -3.70785
-73.206 -3.67121
-73.120 -3.67121
-73.034 -3.67121
-72.949 -3.63210
-72.863 -3.63210
-72.778 -3.59137
-72.692 -3.59137
-72.606 -3.55744
-72.521 -3.55744
-72.435 -3.52020
-72.349 -3.52020
-72.264 -3.48646
-72.178 -3.48646
-72.093 -3.45279
-72.007 -3.45279
-71.921 -3.45279
-71.836 -3.41829
-71.750 -3.41829
-71.664 -3.38555
-71.579 -3.38555
-71.493 -3.34833
-71.407 -3.34833
-71.322 -3.31298
-71.236 -3.31298
-71.151 -3.27815
-71.065 -3.27815
-70.979 -3.27815
-70.894 -3.24045
-70.808 -3.24045
-70.722 -3.20728
-70.637 -3.20728
-70.551 -3.17564
-70.466 -3.17564
-70.380 -3.13896
-70.294 -3.13896
-70.209 -3.10591
-70.123 -3.10591
-70.037 -3.10591
-69.952 -3.07011
-69.866 -3.07011
-69.781 -3.03822
-69.695 -3.03822
-69.609 -3.00612
-69.524 -3.00612
-69.438 -2.97246
-69.352 -2.97246
-69.267 -2.94039
-69.181 -2.94039
-69.096 -2.90688
-69.010 -2.90688
-68.924 -2.90688
-68.839 -2.87379
-68.753 -2.87379
-68.667 -2.83850
-68.582 -2.83850
-68.496 -2.80814
-68.411 -2.80814
-68.325 -2.77845
-68.239 -2.77845
-68.154 -2.74484
-68.068 -2.74484
-67.982 -2.74484
-67.897 -2.71551
-67.811 -2.71551
-67.726 -2.68608
-67.640 -2.68608
-67.554 -2.65831
-67.469 -2.65831
-67.383 -2.62813
-67.297 -2.62813
-67.212 -2.59838
-67.126 -2.59838
-67.041 -2.57143
-66.955 -2.57143
-66.869 -2.57143
-66.784 -2.54086
-66.698 -2.54086
-66.612 -2.51416
-66.527 -2.51416
-66.441 -2.48735
-66.356 -2.48735
-66.270 -2.45886
-66.184 -2.45886
-66.099 -2.43326
-66.013 -2.43326
-65.927 -2.43326
-65.842 -2.40753
-65.756 -2.40753
-65.671 -2.37903
-65.585 -2.37903
-65.499 -2.35173
-65.414 -2.35173
-65.328 -2.32564
-65.243 -2.32564
-65.157 -2.29864
-65.071 -2.29864
-64.986 -2.29864
-64.900 -2.27678
-64.814 -2.27678
-64.729 -2.25256
-64.643 -2.25256
-64.558 -2.22881
-64.472 -2.22881
-64.386 -2.20247
-64.301 -2.20247
-64.215 -2.17832
-64.129 -2.17832
-64.044 -2.15240
-63.958 -2.15240
-63.872 -2.15240
-63.787 -2.12993
-63.701 -2.12993
-63.616 -2.10431
-63.530 -2.10431
-63.444 -2.07890
-63.359 -2.07890
-63.273 -2.05491
-63.188 -2.05491
-63.102 -2.02982
-63.016 -2.02982
-62.931 -2.02982
-62.845 -2.00514
-62.759 -2.00514
-62.674 -1.98340
-62.588 -1.98340
-62.502 -1.96003
-62.417 -1.96003
-62.331 -1.93855
-62.246 -1.93855
-62.160 -1.91575
-62.074 -1.91575
-61.989 -1.91575
-61.903 -1.89453
-61.817 -1.89453
-61.732 -1.87246
-61.646 -1.87246
-61.561 -1.85367
-61.475 -1.85367
-61.389 -1.83110
-61.304 -1.83110
-61.218 -1.81049
-61.132 -1.81049
-61.047 -1.79088
-60.961 -1.79088
-60.876 -1.79088
-60.790 -1.76994
-60.704 -1.76994
-60.619 -1.74794
-60.533 -1.74794
-60.447 -1.72711
-60.362 -1.72711
-60.276 -1.70823
-60.191 -1.70823
-60.105 -1.68775
-60.019 -1.68775
-59.934 -1.68775
-59.848 -1.66542
-59.762 -1.66542
-59.677 -1.64648
-59.591 -1.64648
-59.506 -1.62678
-59.420 -1.62678
-59.334 -1.60853
-59.249 -1.60853
-59.163 -1.58872
-59.077 -1.58872
-58.992 -1.58872
-58.906 -1.56926
-58.821 -1.56926
-58.735 -1.54926
-58.649 -1.54926
-58.564 -1.52942
-58.478 -1.52942
-58.392 -1.51118
-58.307 -1.51118
-58.221 -1.49129
-58.136 -1.49129
-58.050 -1.47263
-57.964 -1.47263
-57.879 -1.47263
-57.793 -1.45280
-57.707 -1.45280
-57.622 -1.43550
-57.536 -1.43550
-57.451 -1.41843
-57.365 -1.41843
-57.279 -1.40091
-57.194 -1.40091
-57.108 -1.38273
-57.022 -1.38273
-56.937 -1.38273
-56.851 -1.36518
-56.766 -1.36518
-56.680 -1.34873
-56.594 -1.34873
-56.509 -1.33196
-56.423 -1.33196
-56.337 -1.31535
-56.252 -1.31535
-56.166 -1.29958
-56.081 -1.29958
-55.995 -1.29958
-55.909 -1.28202
-55.824 -1.28202
-55.738 -1.26633
-55.652 -1.26633
-55.567 -1.25050
-55.481 -1.25050
-55.396 -1.23496
-55.310 -1.23496
-55.224 -1.21984
-55.139 -1.21984
-55.053 -1.20622
-54.967 -1.20622
-54.882 -1.20622
-54.796 -1.19045
-54.711 -1.19045
-54.625 -1.17585
-54.539 -1.17585
-54.454 -1.16131
-54.368 -1.16131
-54.282 -1.14732
-54.197 -1.14732
-54.111 -1.13328
-54.026 -1.13328
-53.940 -1.13328
-53.854 -1.12006
-53.769 -1.12006
-53.683 -1.10514
-53.597 -1.10514
-53.512 -1.09067
-53.426 -1.09067
-53.341 -1.07690
-53.255 -1.07690
-53.169 -1.06387
-53.084 -1.06387
-52.998 -1.06387
-52.912 -1.05114
-52.827 -1.05114
-52.741 -1.03723
-52.656 -1.03723
-52.570 -1.02253
-52.484 -1.02253
-52.399 -1.01074
-52.313 -1.01074
-52.227 -0.99734
-52.142 -0.99734
-52.056 -0.98313
-51.971 -0.98313
-51.885 -0.98313
-51.799 -0.97098
-51.714 -0.97098
-51.628 -0.95797
-51.542 -0.95797
-51.457 -0.94620
-51.371 -0.94620
-51.286 -0.93421
-51.200 -0.93421
-51.114 -0.92253
-51.029 -0.92253
-50.943 -0.92253
-50.857 -0.90923
-50.772 -0.90923
-50.686 -0.89754
-50.601 -0.89754
-50.515 -0.88562
-50.429 -0.88562
-50.344 -0.87263
-50.258 -0.87263
-50.172 -0.86056
-50.087 -0.86056
-50.001 -0.86056
-49.916 -0.84879
-49.830 -0.84879
-49.744 -0.83671
-49.659 -0.83671
-49.573 -0.82468
-49.487 -0.82468
-49.402 -0.81287
-49.316 -0.81287
-49.231 -0.80062
-49.145 -0.80062
-49.059 -0.78982
-48.974 -0.78982
-48.888 -0.78982
-48.802 -0.77850
-48.717 -0.77850
-48.631 -0.76720
-48.546 -0.76720
-48.460 -0.75561
-48.374 -0.75561
-48.289 -0.74505
-48.203 -0.74505
-48.117 -0.73457
-48.032 -0.73457
-47.946 -0.73457
-47.861 -0.72373
-47.775 -0.72373
-47.689 -0.71242
-47.604 -0.71242
-47.518 -0.70102
-47.432 -0.70102
-47.347 -0.69082
-47.261 -0.69082
-47.176 -0.68136
-47.090 -0.68136
-47.004 -0.68136
-46.919 -0.67094
-46.833 -0.67094
-46.747 -0.66043
-46.662 -0.66043
-46.576 -0.64948
-46.491 -0.64948
-46.405 -0.64017
-46.319 -0.64017
-46.234 -0.62976
-46.148 -0.62976
-46.062 -0.62001
-45.977 -0.62001
-45.891 -0.62001
-45.806 -0.61067
-45.720 -0.61067
-45.634 -0.60057
-45.549 -0.60057
-45.463 -0.59099
-45.377 -0.59099
-45.292 -0.58309
-45.206 -0.58309
-45.121 -0.57363
-45.035 -0.57363
-44.949 -0.57363
-44.864 -0.56459
-44.778 -0.56459
-44.692 -0.55518
-44.607 -0.55518
-44.521 -0.54557
-44.436 -0.54557
-44.350 -0.53596
-44.264 -0.53596
-44.179 -0.52695
-44.093 -0.52695
-44.007 -0.52695
-43.922 -0.51702
-43.836 -0.51702
-43.751 -0.50805
-43.665 -0.50805
-43.579 -0.49823
-43.494 -0.49823
-43.408 -0.48973
-43.322 -0.48973
-43.237 -0.48146
-43.151 -0.48146
-43.066 -0.47321
-42.980 -0.47321
-42.894 -0.47321
-42.809 -0.46515
-42.723 -0.46515
-42.637 -0.45756
-42.552 -0.45756
-42.466 -0.44917
-42.381 -0.44917
-42.295 -0.44107
-42.209 -0.44107
-42.124 -0.43343
-42.038 -0.43343
-41.953 -0.43343
-41.867 -0.42473
-41.781 -0.42473
-41.696 -0.41747
-41.610 -0.41747
-41.524 -0.40910
-41.439 -0.40910
-41.353 -0.40178
-41.267 -0.40178
-41.182 -0.39458
-41.096 -0.39458
-41.011 -0.38716
-40.925 -0.38716
-40.839 -0.38716
-40.754 -0.38029
-40.668 -0.38029
-40.582 -0.37366
-40.497 -0.37366
-40.411 -0.36645
-40.326 -0.36645
-40.240 -0.35971
-40.154 -0.35971
-40.069 -0.35161
-39.983 -0.35161
-39.897 -0.35161
-39.812 -0.34436
-39.726 -0.34436
-39.641 -0.33769
-39.555 -0.33769
-39.469 -0.33158
-39.384 -0.33158
-39.298 -0.32415
-39.212 -0.32415
-39.127 -0.31729
-39.041 -0.31729
-38.956 -0.31729
-38.870 -0.30997
-38.784 -0.30997
-38.699 -0.30474
-38.613 -0.30474
-38.527 -0.29872
-38.442 -0.29872
-38.356 -0.29393
-38.271 -0.29393
-38.185 -0.28774
-38.099 -0.28774
-38.014 -0.28144
-37.928 -0.28144
-37.843 -0.28144
-37.757 -0.27576
-37.671 -0.27576
-37.586 -0.27023
-37.500 -0.27023
-37.414 -0.26476
-37.329 -0.26476
-37.243 -0.25875
-37.157 -0.25875
-37.072 -0.25346
-36.986 -0.25346
-36.901 -0.25346
-36.815 -0.24740
-36.729 -0.24740
-36.644 -0.24105
-36.558 -0.24105
-36.472 -0.23522
-36.387 -0.23522
-36.301 -0.22952
-36.216 -0.22952
-36.130 -0.22445
-36.044 -0.22445
-35.959 -0.22445
-35.873 -0.21820
-35.787 -0.21820
-35.702 -0.21202
-35.616 -0.21202
-35.531 -0.20552
-35.445 -0.20552
-35.359 -0.19940
-35.274 -0.19940
-35.188 -0.19435
-35.102 -0.19435
-35.017 -0.18804
-34.931 -0.18804
-34.846 -0.18804
-34.760 -0.18204
-34.674 -0.18204
-34.589 -0.17608
-34.503 -0.17608
-34.417 -0.16984
-34.332 -0.16984
-34.246 -0.16434
-34.161 -0.16434
-34.075 -0.15813
-33.989 -0.15813
-33.904 -0.15813
-33.818 -0.15252
-33.732 -0.15252
-33.647 -0.14615
-33.561 -0.14615
-33.476 -0.14014
-33.390 -0.14014
-33.304 -0.13420
-33.219 -0.13420
-33.133 -0.12863
-33.047 -0.12863
-32.962 -0.12863
-32.876 -0.12298
-32.791 -0.12298
-32.705 -0.11742
-32.619 -0.11742
-32.534 -0.11174
-32.448 -0.11174
-32.362 -0.10527
-32.277 -0.10527
-32.191 -0.09877
-32.106 -0.09877
-32.020 -0.09258
-31.934 -0.09258
-31.849 -0.09258
-31.763 -0.08557
-31.677 -0.08557
-31.592 -0.07833
-31.506 -0.07833
-31.421 -0.07177
-31.335 -0.07177
-31.249 -0.06580
-31.164 -0.06580
-31.078 -0.05885
-30.992 -0.05885
-30.907 -0.05885
-30.821 -0.05233
-30.736 -0.05233
-30.650 -0.04672
-30.564 -0.04672
-30.479 -0.03938
-30.393 -0.03938
-30.307 -0.03229
-30.222 -0.03229
-30.136 -0.02623
-30.051 -0.02623
-29.965 -0.02623
-29.879 -0.01883
-29.794 -0.01883
-29.708 -0.01134
-29.622 -0.01134
-29.537 -0.00403
-29.451 -0.00403
-29.366 0.00346
-29.280 0.00346
-29.194 0.01103
-29.109 0.01103
-29.023 0.01811
-28.938 0.01811
-28.852 0.01811
-28.766 0.02477
-28.681 0.02477
-28.595 0.03300
-28.509 0.03300
-28.424 0.04063
-28.338 0.04063
-28.252 0.04778
-28.167 0.04778
-28.081 0.05536
-27.996 0.05536
-27.910 0.05536
-27.824 0.06305
-27.739 0.06305
-27.653 0.07020
-27.567 0.07020
-27.482 0.07795
-27.396 0.07795
-27.311 0.08651
-27.225 0.08651
-27.139 0.09530
-27.054 0.09530
-26.968 0.09530
-26.882 0.10407
-26.797 0.10407
-26.711 0.11157
-26.626 0.11157
-26.540 0.12003
-26.454 0.12003
-26.369 0.12832
-26.283 0.12832
-26.197 0.13615
-26.112 0.13615
-26.026 0.14416
-25.941 0.14416
-25.855 0.14416
-25.769 0.15278
-25.684 0.15278
-25.598 0.16296
-25.512 0.16296
-25.427 0.17113
-25.341 0.17113
-25.256 0.17853
-25.170 0.17853
-25.084 0.18642
-24.999 0.18642
-24.913 0.18642
-24.828 0.19470
-24.742 0.19470
-24.656 0.20278
-24.571 0.20278
-24.485 0.21121
-24.399 0.21121
-24.314 0.21939
-24.228 0.21939
-24.142 0.22726
-24.057 0.22726
-23.971 0.22726
-23.886 0.23580
-23.800 0.23580
-23.714 0.24470
-23.629 0.24470
-23.543 0.25367
-23.457 0.25367
-23.372 0.26189
-23.286 0.26189
-23.201 0.27073
-23.115 0.27073
-23.029 0.27777
-22.944 0.27777
-22.858 0.27777
-22.772 0.28669
-22.687 0.28669
-22.601 0.29512
-22.516 0.29512
-22.430 0.30363
-22.344 0.30363
-22.259 0.31237
-22.173 0.31237
-22.087 0.31967
-22.002 0.31967
-21.916 0.31967
-21.831 0.32688
-21.745 0.32688
-21.659 0.33495
-21.574 0.33495
-21.488 0.34286
-21.402 0.34286
-21.317 0.35037
-21.231 0.35037
-21.146 0.35877
-21.060 0.35877
-20.974 0.35877
-20.889 0.36689
-20.803 0.36689
-20.717 0.37496
-20.632 0.37496
-20.546 0.38192
-20.461 0.38192
-20.375 0.38930
-20.289 0.38930
-20.204 0.39675
-20.118 0.39675
-20.032 0.40427
-19.947 0.40427
-19.861 0.40427
-19.776 0.41217
-19.690 0.41217
-19.604 0.41971
-19.519 0.41971
-19.433 0.42673
-19.347 0.42673
-19.262 0.43310
-19.176 0.43310
-19.091 0.43951
-19.005 0.43951
-18.919 0.43951
-18.834 0.44617
-18.748 0.44617
-18.662 0.45380
-18.577 0.45380
-18.491 0.45994
-18.406 0.45994
-18.320 0.46630
-18.234 0.46630
-18.149 0.47276
-18.063 0.47276
-17.977 0.47980
-17.892 0.47980
-17.806 0.47980
-17.721 0.48621
-17.635 0.48621
-17.549 0.49216
-17.464 0.49216
-17.378 0.49902
-17.292 0.49902
-17.207 0.50604
-17.121 0.50604
-17.036 0.51217
-16.950 0.51217
-16.864 0.51217
-16.779 0.51864
-16.693 0.51864
-16.607 0.52545
-16.522 0.52545
-16.436 0.53167
-16.351 0.53167
-16.265 0.53712
-16.179 0.53712
-16.094 0.54305
-16.008 0.54305
-15.922 0.54305
-15.837 0.54923
-15.751 0.54923
-15.666 0.55536
-15.580 0.55536
-15.494 0.56129
-15.409 0.56129
-15.323 0.56728
-15.237 0.56728
-15.152 0.57258
-15.066 0.57258
-14.981 0.57853
-14.895 0.57853
-14.809 0.57853
-14.724 0.58396
-14.638 0.58396
-14.552 0.58947
-14.467 0.58947
-14.381 0.59542
-14.296 0.59542
-14.210 0.60113
-14.124 0.60113
-14.039 0.60632
-13.953 0.60632
-13.867 0.60632
-13.782 0.61167
-13.696 0.61167
-13.611 0.61609
-13.525 0.61609
-13.439 0.62102
-13.354 0.62102
-13.268 0.62545
-13.182 0.62545
-13.097 0.63024
-13.011 0.63024
-12.926 0.63024
-12.840 0.63556
-12.754 0.63556
-12.669 0.64087
-12.583 0.64087
-12.497 0.64530
-12.412 0.64530
-12.326 0.64999
-12.241 0.64999
-12.155 0.65509
-12.069 0.65509
-11.984 0.66059
-11.898 0.66059
-11.812 0.66059
-11.727 0.66556
-11.641 0.66556
-11.556 0.67037
-11.470 0.67037
-11.384 0.67612
-11.299 0.67612
-11.213 0.68133
-11.127 0.68133
-11.042 0.68675
-10.956 0.68675
-10.871 0.68675
-10.785 0.69179
-10.699 0.69179
-10.614 0.69600
-10.528 0.69600
-10.442 0.70089
-10.357 0.70089
-10.271 0.70544
-10.186 0.70544
-10.100 0.71106
-10.014 0.71106
-9.929 0.71106
-9.843 0.71585
-9.757 0.71585
-9.672 0.72049
-9.586 0.72049
-9.501 0.72549
-9.415 0.72549
-9.329 0.72991
-9.244 0.72991
-9.158 0.73450
-9.072 0.73450
-8.987 0.73995
-8.901 0.73995
-8.816 0.73995
-8.730 0.74417
-8.644 0.74417
-8.559 0.74908
-8.473 0.74908
-8.387 0.75380
-8.302 0.75380
-8.216 0.75854
-8.131 0.75854
-8.045 0.76354
-7.959 0.76354
-7.874 0.76354
-7.788 0.76865
-7.702 0.76865
-7.617 0.77350
-7.531 0.77350
-7.446 0.77781
-7.360 0.77781
-7.274 0.78168
-7.189 0.78168
-7.103 0.78623
-7.017 0.78623
-6.932 0.78623
-6.846 0.79045
-6.761 0.79045
-6.675 0.79622
-6.589 0.79622
-6.504 0.80109
-6.418 0.80109
-6.332 0.80570
-6.247 0.80570
-6.161 0.81002
-6.076 0.81002
-5.990 0.81465
-5.904 0.81465
-5.819 0.81465
-5.733 0.81906
-5.647 0.81906
-5.562 0.82340
-5.476 0.82340
-5.391 0.82782
-5.305 0.82782
-5.219 0.83275
-5.134 0.83275
-5.048 0.83725
-4.962 0.83725
-4.877 0.83725
-4.791 0.84285
-4.706 0.84285
-4.620 0.84822
-4.534 0.84822
-4.449 0.85285
-4.363 0.85285
-4.277 0.85752
-4.192 0.85752
-4.106 0.86248
-4.021 0.86248
-3.935 0.86248
-3.849 0.86721
-3.764 0.86721
-3.678 0.87208
-3.592 0.87208
-3.507 0.87672
-3.421 0.87672
-3.336 0.88096
-3.250 0.88096
-3.164 0.88531
-3.079 0.88531
-2.993 0.89019
-2.907 0.89019
-2.822 0.89019
-2.736 0.89431
-2.651 0.89431
-2.565 0.89945
-2.479 0.89945
-2.394 0.90362
-2.308 0.90362
-2.222 0.90822
-2.137 0.90822
-2.051 0.91412
-1.966 0.91412
-1.880 0.91412
-1.794 0.91990
-1.709 0.91990
-1.623 0.92509
-1.537 0.92509
-1.452 0.93009
-1.366 0.93009
-1.281 0.93502
-1.195 0.93502
-1.109 0.93997
-1.024 0.93997
-0.938 0.93997
-0.852 0.94443
-0.767 0.94443
-0.681 0.94893
-0.596 0.94893
-0.510 0.95472
-0.424 0.95472
-0.339 0.95854
-0.253 0.95854
-0.167 0.96371
-0.082 0.96371
0.004 2.51015
0.089 2.51015
0.175 2.51015
0.261 2.52327
0.346 2.52327
0.432 2.53833
0.518 2.53833
0.603 2.55284
0.689 2.55284
0.774 2.56808
0.860 2.56808
0.946 2.58307
1.031 2.58307
1.117 2.58307
1.203 2.59495
1.288 2.59495
1.374 2.60951
1.459 2.60951
1.545 2.62336
1.631 2.62336
1.716 2.64070
1.802 2.64070
1.888 2.65668
1.973 2.65668
2.059 2.65668
2.144 2.67359
2.230 2.67359
2.316 2.68919
2.401 2.68919
2.487 2.70367
2.573 2.70367
2.658 2.71834
2.744 2.71834
2.829 2.73469
2.915 2.73469
3.001 2.75230
3.086 2.75230
3.172 2.75230
3.258 2.76928
3.343 2.76928
3.429 2.78339
3.514 2.78339
3.600 2.80098
3.686 2.80098
3.771 2.81509
3.857 2.81509
3.943 2.83346
4.028 2.83346
4.114 2.83346
4.199 2.85061
4.285 2.85061
4.371 2.87083
4.456 2.87083
4.542 2.88686
4.628 2.88686
4.713 2.90355
4.799 2.90355
4.884 2.92196
4.970 2.92196
5.056 2.92196
5.141 2.94219
5.227 2.94219
5.313 2.96294
5.398 2.96294
5.484 2.98222
5.569 2.98222
5.655 3.00073
5.741 3.00073
5.826 3.02230
5.912 3.02230
5.998 3.04052
6.083 3.04052
6.169 3.04052
6.254 3.06105
6.340 3.06105
6.426 3.08350
6.511 3.08350
6.597 3.10052
6.683 3.10052
6.768 3.12134
6.854 3.12134
6.939 3.14093
7.025 3.14093
7.111 3.14093
7.196 3.16548
7.282 3.16548
7.368 3.19078
7.453 3.19078
7.539 3.21842
7.624 3.21842
7.710 3.24579
7.796 3.24579
7.881 3.27164
7.967 3.27164
8.053 3.29521
8.138 3.29521
8.224 3.29521
8.309 3.31657
8.395 3.31657
8.481 3.34789
8.566 3.34789
8.652 3.37434
8.738 3.37434
8.823 3.40031
8.909 3.40031
8.994 3.42857
9.080 3.42857
9.166 3.42857
9.251 3.45351
9.337 3.45351
9.423 3.48324
9.508 3.48324
9.594 3.50951
9.679 3.50951
9.765 3.54087
9.851 3.54087
9.936 3.56997
10.022 3.56997
10.108 3.56997
10.193 3.60819
10.279 3.60819
10.364 3.64238
10.450 3.64238
10.536 3.67416
10.621 3.67416
10.707 3.70632
10.793 3.70632
10.878 3.73855
10.964 3.73855
11.049 3.77800
11.135 3.77800
11.221 3.77800
11.306 3.82069
11.392 3.82069
11.478 3.85953
11.563 3.85953
11.649 3.90024
11.734 3.90024
11.820 3.94490
11.906 3.94490
11.991 3.98957
12.077 3.98957
12.163 3.98957
12.248 4.03666
12.334 4.03666
12.419 4.08293
12.505 4.08293
12.591 4.12724
12.676 4.12724
12.762 4.17497
12.848 4.17497
12.933 4.22150
13.019 4.22150
13.104 4.22150
13.190 4.26448
13.276 4.26448
13.361 4.30769
13.447 4.30769
13.533 4.36253
13.618 4.36253
13.704 4.41198
13.789 4.41198
13.875 4.45573
13.961 4.45573
14.046 4.50870
14.132 4.50870
14.218 4.50870
14.303 4.56526
14.389 4.56526
14.474 4.62737
14.560 4.62737
14.646 4.67462
14.731 4.67462
14.817 4.74318
14.903 4.74318
14.988 4.80954
15.074 4.80954
15.159 4.80954
15.245 4.85507
15.331 4.85507
15.416 4.92246
15.502 4.92246
15.588 4.98295
15.673 4.98295
15.759 5.05861
15.844 5.05861
15.930 5.11840
16.016 5.11840
16.101 5.11840
16.187 5.17809
16.273 5.17809
16.358 5.25526
16.444 5.25526
16.529 5.32096
16.615 5.32096
16.701 5.40076
16.786 5.40076
16.872 5.47188
16.958 5.47188
17.043 5.54656
17.129 5.54656
17.214 5.54656
17.300 5.61528
17.386 5.61528
17.471 5.69330
17.557 5.69330
17.643 5.77325
17.728 5.77325
17.814 5.85758
17.899 5.85758
17.985 5.93596
18.071 5.93596
18.156 5.93596
18.242 6.01802
18.328 6.01802
18.413 6.09457
18.499 6.09457
18.584 6.19487
18.670 6.19487
18.756 6.28686
18.841 6.28686
18.927 6.33016
19.013 6.33016
19.098 6.33016
19.184 6.40967
19.269 6.40967
19.355 6.49130
19.441 6.49130
19.526 6.55467
19.612 6.55467
19.698 6.63315
19.783 6.63315
19.869 6.73622
19.954 6.73622
20.040 6.85791
20.126 6.85791
20.211 6.85791
20.297 6.89963
20.383 6.89963
20.468 6.98866
20.554 6.98866
20.639 7.10364
20.725 7.10364
20.811 7.17580
20.896 7.17580
20.982 7.28436
21.068 7.28436
21.153 7.28436
21.239 7.34894
21.324 7.34894
21.410 7.41798
21.496 7.41798
21.581 7.49213
21.667 7.49213
21.753 7.60040
21.838 7.60040
21.924 7.72182
22.009 7.72182
22.095 7.72182
22.181 7.82365
22.266 7.82365
22.352 7.86003
22.438 7.86003
22.523 7.87873
22.609 7.87873
22.694 7.97785
22.780 7.97785
22.866 8.11143
22.951 8.11143
23.037 8.16023
23.123 8.16023
23.208 8.16023
23.294 8.21154
23.379 8.21154
23.465 8.29380
23.551 8.29380
23.636 8.38343
23.722 8.38343
23.808 8.55337
23.893 8.55337
23.979 8.75820
24.064 8.75820
24.150 8.75820
24.236 8.85352
24.321 8.85352
24.407 8.95890
24.493 8.95890


==> figs/data/azm_drcdf_mean_attackgap.dat <==
x y
-98.119 -9.14124
-98.028 -9.14124
-97.936 -9.14124
-97.845 -9.14124
-97.754 -9.14124
-97.662 -9.14124
-97.571 -9.14124
-97.480 -9.14124
-97.389 -9.14124
-97.297 -9.01606
-97.206 -9.01606
-97.115 -9.01606
-97.024 -9.01606
-96.933 -9.01606
-96.841 -9.01606
-96.750 -9.01606
-96.659 -9.01606
-96.567 -9.01606
-96.476 -9.01606
-96.385 -9.01606
-96.294 -9.01606
-96.203 -8.95890
-96.111 -8.95890
-96.020 -8.90482
-95.929 -8.90482
-95.838 -8.80473
-95.746 -8.80473
-95.655 -8.71374
-95.564 -8.71374
-95.472 -8.63034
-95.381 -8.63034
-95.290 -8.59112
-95.199 -8.59112
-95.108 -8.48189
-95.016 -8.48189
-94.925 -8.48189
-94.834 -8.48189
-94.743 -8.48189
-94.651 -8.48189
-94.560 -8.41519
-94.469 -8.41519
-94.377 -8.41519
-94.286 -8.41519
-94.195 -8.41519
-94.104 -8.32279
-94.013 -8.32279
-93.921 -8.32279
-93.830 -8.32279
-93.739 -8.23822
-93.648 -8.23822
-93.556 -8.18556
-93.465 -8.18556
-93.374 -8.16023
-93.282 -8.16023
-93.191 -8.11143
-93.100 -8.11143
-93.009 -8.06489
-92.918 -8.06489
-92.826 -8.04241
-92.735 -8.04241
-92.644 -7.99891
-92.553 -7.99891
-92.461 -7.97785
-92.370 -7.97785
-92.279 -7.95723
-92.188 -7.95723
-92.096 -7.93702
-92.005 -7.93702
-91.914 -7.93702
-91.823 -7.93702
-91.731 -7.86003
-91.640 -7.86003
-91.549 -7.84167
-91.457 -7.84167
-91.366 -7.84167
-91.275 -7.84167
-91.184 -7.82365
-91.093 -7.82365
-91.001 -7.73809
-90.910 -7.73809
-90.819 -7.64423
-90.727 -7.64423
-90.636 -7.60040
-90.545 -7.60040
-90.454 -7.60040
-90.362 -7.51812
-90.271 -7.51812
-90.180 -7.47939
-90.089 -7.47939
-89.998 -7.44209
-89.906 -7.44209
-89.815 -7.38287
-89.724 -7.38287
-89.632 -7.34894
-89.541 -7.34894
-89.450 -7.29484
-89.359 -7.29484
-89.267 -7.24351
-89.176 -7.24351
-89.085 -7.19469
-88.994 -7.19469
-88.903 -7.13010
-88.811 -7.13010
-88.720 -7.12120
-88.629 -7.12120
-88.537 -7.06942
-88.446 -7.06942
-88.355 -7.02019
-88.264 -7.02019
-88.172 -6.96565
-88.081 -6.96565
-87.990 -6.89963
-87.899 -6.89963
-87.808 -6.87163
-87.716 -6.87163
-87.625 -6.82443
-87.534 -6.82443
-87.442 -6.77308
-87.351 -6.77308
-87.260 -6.72423
-87.169 -6.72423
-87.078 -6.66634
-86.986 -6.66634
-86.895 -6.66634
-86.804 -6.62232
-86.713 -6.62232
-86.621 -6.57500
-86.530 -6.57500
-86.439 -6.55467
-86.347 -6.55467
-86.256 -6.51037
-86.165 -6.51037
-86.074 -6.47258
-85.983 -6.47258
-85.891 -6.41404
-85.800 -6.41404
-85.709 -6.37123
-85.618 -6.37123
-85.526 -6.34231
-85.435 -6.34231
-85.344 -6.31817
-85.252 -6.31817
-85.161 -6.26777
-85.070 -6.26777
-84.979 -6.23066
-84.888 -6.23066
-84.796 -6.20193
-84.705 -6.20193
-84.614 -6.13350
-84.523 -6.13350
-84.431 -6.08193
-84.340 -6.08193
-84.249 -6.04491
-84.157 -6.04491
-84.066 -6.02097
-83.975 -6.02097
-83.884 -5.98041
-83.793 -5.98041
-83.701 -5.93868
-83.610 -5.93868
-83.519 -5.89080
-83.428 -5.89080
-83.336 -5.89080
-83.245 -5.85007
-83.154 -5.85007
-83.062 -5.80137
-82.971 -5.80137
-82.880 -5.76405
-82.789 -5.76405
-82.697 -5.73248
-82.606 -5.73248
-82.515 -5.69758
-82.424 -5.69758
-82.333 -5.65354
-82.241 -5.65354
-82.150 -5.61331
-82.059 -5.61331
-81.968 -5.58033
-81.876 -5.58033
-81.785 -5.53372
-81.694 -5.53372
-81.602 -5.48395
-81.511 -5.48395
-81.420 -5.45658
-81.329 -5.45658
-81.238 -5.40878
-81.146 -5.40878
-81.055 -5.35243
-80.964 -5.35243
-80.873 -5.31654
-80.781 -5.31654
-80.690 -5.26360
-80.599 -5.26360
-80.507 -5.22664
-80.416 -5.22664
-80.325 -5.18066
-80.234 -5.18066
-80.142 -5.14037
-80.051 -5.14037
-79.960 -5.07931
-79.869 -5.07931
-79.778 -5.07931
-79.686 -5.03720
-79.595 -5.03720
-79.504 -4.98507
-79.412 -4.98507
-79.321 -4.94358
-79.230 -4.94358
-79.139 -4.90470
-79.047 -4.90470
-78.956 -4.85043
-78.865 -4.85043
-78.774 -4.80421
-78.683 -4.80421
-78.591 -4.76000
-78.500 -4.76000
-78.409 -4.72745
-78.317 -4.72745
-78.226 -4.68718
-78.135 -4.68718
-78.044 -4.64313
-77.953 -4.64313
-77.861 -4.60236
-77.770 -4.60236
-77.679 -4.55688
-77.588 -4.55688
-77.496 -4.51936
-77.405 -4.51936
-77.314 -4.47736
-77.222 -4.47736
-77.131 -4.43949
-77.040 -4.43949
-76.949 -4.39701
-76.858 -4.39701
-76.766 -4.35622
-76.675 -4.35622
-76.584 -4.31425
-76.493 -4.31425
-76.401 -4.27077
-76.310 -4.27077
-76.219 -4.27077
-76.127 -4.23006
-76.036 -4.23006
-75.945 -4.19431
-75.854 -4.19431
-75.763 -4.15693
-75.671 -4.15693
-75.580 -4.11270
-75.489 -4.11270
-75.398 -4.06555
-75.306 -4.06555
-75.215 -4.02417
-75.124 -4.02417
-75.032 -3.98717
-74.941 -3.98717
-74.850 -3.94720
-74.759 -3.94720
-74.668 -3.89950
-74.576 -3.89950
-74.485 -3.85882
-74.394 -3.85882
-74.303 -3.82069
-74.211 -3.82069
-74.120 -3.77996
-74.029 -3.77996
-73.938 -3.74614
-73.846 -3.74614
-73.755 -3.71490
-73.664 -3.71490
-73.572 -3.67150
-73.481 -3.67150
-73.390 -3.63067
-73.299 -3.63067
-73.208 -3.58102
-73.116 -3.58102
-73.025 -3.54139
-72.934 -3.54139
-72.843 -3.49943
-72.751 -3.49943
-72.660 -3.49943
-72.569 -3.45978
-72.477 -3.45978
-72.386 -3.42062
-72.295 -3.42062
-72.204 -3.38083
-72.113 -3.38083
-72.021 -3.33965
-71.930 -3.33965
-71.839 -3.29999
-71.748 -3.29999
-71.656 -3.26255
-71.565 -3.26255
-71.474 -3.21687
-71.382 -3.21687
-71.291 -3.17731
-71.200 -3.17731
-71.109 -3.13788
-71.017 -3.13788
-70.926 -3.10156
-70.835 -3.10156
-70.744 -3.06490
-70.653 -3.06490
-70.561 -3.02634
-70.470 -3.02634
-70.379 -2.98393
-70.287 -2.98393
-70.196 -2.94640
-70.105 -2.94640
-70.014 -2.91125
-69.922 -2.91125
-69.831 -2.87591
-69.740 -2.87591
-69.649 -2.83618
-69.558 -2.83618
-69.466 -2.79992
-69.375 -2.79992
-69.284 -2.76376
-69.192 -2.76376
-69.101 -2.76376
-69.010 -2.72648
-68.919 -2.72648
-68.828 -2.69207
-68.736 -2.69207
-68.645 -2.65423
-68.554 -2.65423
-68.463 -2.62132
-68.371 -2.62132
-68.280 -2.58450
-68.189 -2.58450
-68.097 -2.54838
-68.006 -2.54838
-67.915 -2.51560
-67.824 -2.51560
-67.733 -2.47741
-67.641 -2.47741
-67.550 -2.44546
-67.459 -2.44546
-67.368 -2.41159
-67.276 -2.41159
-67.185 -2.38309
-67.094 -2.38309
-67.002 -2.35155
-66.911 -2.35155
-66.820 -2.31809
-66.729 -2.31809
-66.638 -2.28519
-66.546 -2.28519
-66.455 -2.25290
-66.364 -2.25290
-66.273 -2.21771
-66.181 -2.21771
-66.090 -2.18585
-65.999 -2.18585
-65.907 -2.15562
-65.816 -2.15562
-65.725 -2.12685
-65.634 -2.12685
-65.543 -2.09798
-65.451 -2.09798
-65.360 -2.09798
-65.269 -2.06574
-65.178 -2.06574
-65.086 -2.03380
-64.995 -2.03380
-64.904 -2.00302
-64.812 -2.00302
-64.721 -1.97436
-64.630 -1.97436
-64.539 -1.94415
-64.447 -1.94415
-64.356 -1.91378
-64.265 -1.91378
-64.174 -1.88489
-64.083 -1.88489
-63.991 -1.85470
-63.900 -1.85470
-63.809 -1.82326
-63.718 -1.82326
-63.626 -1.79474
-63.535 -1.79474
-63.444 -1.76632
-63.352 -1.76632
-63.261 -1.73819
-63.170 -1.73819
-63.079 -1.71027
-62.988 -1.71027
-62.896 -1.68202
-62.805 -1.68202
-62.714 -1.65351
-62.623 -1.65351
-62.531 -1.62809
-62.440 -1.62809
-62.349 -1.59890
-62.258 -1.59890
-62.166 -1.57127
-62.075 -1.57127
-61.984 -1.54295
-61.892 -1.54295
-61.801 -1.54295
-61.710 -1.51698
-61.619 -1.51698
-61.528 -1.48962
-61.436 -1.48962
-61.345 -1.46081
-61.254 -1.46081
-61.163 -1.43408
-61.071 -1.43408
-60.980 -1.40682
-60.889 -1.40682
-60.797 -1.37992
-60.706 -1.37992
-60.615 -1.35288
-60.524 -1.35288
-60.433 -1.32665
-60.341 -1.32665
-60.250 -1.29954
-60.159 -1.29954
-60.068 -1.27405
-59.976 -1.27405
-59.885 -1.24773
-59.794 -1.24773
-59.703 -1.22224
-59.611 -1.22224
-59.520 -1.19769
-59.429 -1.19769
-59.337 -1.17129
-59.246 -1.17129
-59.155 -1.14654
-59.064 -1.14654
-58.973 -1.12303
-58.881 -1.12303
-58.790 -1.09831
-58.699 -1.09831
-58.608 -1.07415
-58.516 -1.07415
-58.425 -1.05169
-58.334 -1.05169
-58.242 -1.05169
-58.151 -1.02914
-58.060 -1.02914
-57.969 -1.00494
-57.878 -1.00494
-57.786 -0.98180
-57.695 -0.98180
-57.604 -0.95814
-57.513 -0.95814
-57.421 -0.93407
-57.330 -0.93407
-57.239 -0.91168
-57.148 -0.91168
-57.056 -0.88825
-56.965 -0.88825
-56.874 -0.86649
-56.782 -0.86649
-56.691 -0.84359
-56.600 -0.84359
-56.509 -0.82269
-56.418 -0.82269
-56.326 -0.80012
-56.235 -0.80012
-56.144 -0.77731
-56.053 -0.77731
-55.961 -0.75620
-55.870 -0.75620
-55.779 -0.73372
-55.688 -0.73372
-55.596 -0.71164
-55.505 -0.71164
-55.414 -0.69208
-55.322 -0.69208
-55.231 -0.67126
-55.140 -0.67126
-55.049 -0.65195
-54.958 -0.65195
-54.866 -0.63209
-54.775 -0.63209
-54.684 -0.63209
-54.593 -0.61414
-54.501 -0.61414
-54.410 -0.59601
-54.319 -0.59601
-54.227 -0.57614
-54.136 -0.57614
-54.045 -0.55820
-53.954 -0.55820
-53.863 -0.54093
-53.771 -0.54093
-53.680 -0.52151
-53.589 -0.52151
-53.498 -0.50346
-53.406 -0.50346
-53.315 -0.48491
-53.224 -0.48491
-53.133 -0.46723
-53.041 -0.46723
-52.950 -0.44932
-52.859 -0.44932
-52.767 -0.43164
-52.676 -0.43164
-52.585 -0.41363
-52.494 -0.41363
-52.403 -0.39646
-52.311 -0.39646
-52.220 -0.38124
-52.129 -0.38124
-52.038 -0.36524
-51.946 -0.36524
-51.855 -0.34837
-51.764 -0.34837
-51.672 -0.33234
-51.581 -0.33234
-51.490 -0.31738
-51.399 -0.31738
-51.308 -0.30164
-51.216 -0.30164
-51.125 -0.30164
-51.034 -0.28602
-50.942 -0.28602
-50.851 -0.27020
-50.760 -0.27020
-50.669 -0.25642
-50.578 -0.25642
-50.486 -0.24241
-50.395 -0.24241
-50.304 -0.22798
-50.213 -0.22798
-50.121 -0.21410
-50.030 -0.21410
-49.939 -0.19998
-49.847 -0.19998
-49.756 -0.18608
-49.665 -0.18608
-49.574 -0.17090
-49.483 -0.17090
-49.391 -0.15752
-49.300 -0.15752
-49.209 -0.14399
-49.118 -0.14399
-49.026 -0.13053
-48.935 -0.13053
-48.844 -0.11736
-48.752 -0.11736
-48.661 -0.10375
-48.570 -0.10375
-48.479 -0.09152
-48.388 -0.09152
-48.296 -0.07916
-48.205 -0.07916
-48.114 -0.06717
-48.023 -0.06717
-47.931 -0.05584
-47.840 -0.05584
-47.749 -0.04375
-47.657 -0.04375
-47.566 -0.04375
-47.475 -0.03229
-47.384 -0.03229
-47.293 -0.02154
-47.201 -0.02154
-47.110 -0.00966
-47.019 -0.00966
-46.927 0.00117
-46.836 0.00117
-46.745 0.01229
-46.654 0.01229
-46.562 0.02294
-46.471 0.02294
-46.380 0.03337
-46.289 0.03337
-46.198 0.04455
-46.106 0.04455
-46.015 0.05444
-45.924 0.05444
-45.832 0.06334
-45.741 0.06334
-45.650 0.07363
-45.559 0.07363
-45.468 0.08328
-45.376 0.08328
-45.285 0.09338
-45.194 0.09338
-45.103 0.10286
-45.011 0.10286
-44.920 0.11217
-44.829 0.11217
-44.737 0.12052
-44.646 0.12052
-44.555 0.13044
-44.464 0.13044
-44.373 0.13934
-44.281 0.13934
-44.190 0.14882
-44.099 0.14882
-44.008 0.14882
-43.916 0.15781
-43.825 0.15781
-43.734 0.16595
-43.642 0.16595
-43.551 0.17381
-43.460 0.17381
-43.369 0.18101
-43.278 0.18101
-43.186 0.18934
-43.095 0.18934
-43.004 0.19784
-42.913 0.19784
-42.821 0.20656
-42.730 0.20656
-42.639 0.21453
-42.547 0.21453
-42.456 0.22321
-42.365 0.22321
-42.274 0.23131
-42.183 0.23131
-42.091 0.23893
-42.000 0.23893
-41.909 0.24731
-41.817 0.24731
-41.726 0.25515
-41.635 0.25515
-41.544 0.26401
-41.453 0.26401
-41.361 0.27119
-41.270 0.27119
-41.179 0.27868
-41.088 0.27868
-40.996 0.28692
-40.905 0.28692
-40.814 0.29524
-40.722 0.29524
-40.631 0.30284
-40.540 0.30284
-40.449 0.31062
-40.358 0.31062
-40.266 0.31062
-40.175 0.31885
-40.084 0.31885
-39.993 0.32638
-39.901 0.32638
-39.810 0.33434
-39.719 0.33434
-39.627 0.34119
-39.536 0.34119
-39.445 0.34742
-39.354 0.34742
-39.263 0.35476
-39.171 0.35476
-39.080 0.36211
-38.989 0.36211
-38.898 0.36908
-38.806 0.36908
-38.715 0.37594
-38.624 0.37594
-38.532 0.38275
-38.441 0.38275
-38.350 0.39046
-38.259 0.39046
-38.168 0.39868
-38.076 0.39868
-37.985 0.40517
-37.894 0.40517
-37.802 0.41249
-37.711 0.41249
-37.620 0.41909
-37.529 0.41909
-37.438 0.42583
-37.346 0.42583
-37.255 0.43301
-37.164 0.43301
-37.073 0.44050
-36.981 0.44050
-36.890 0.44773
-36.799 0.44773
-36.707 0.44773
-36.616 0.45504
-36.525 0.45504
-36.434 0.46078
-36.343 0.46078
-36.251 0.46762
-36.160 0.46762
-36.069 0.47411
-35.978 0.47411
-35.886 0.48137
-35.795 0.48137
-35.704 0.48921
-35.612 0.48921
-35.521 0.49644
-35.430 0.49644
-35.339 0.50306
-35.248 0.50306
-35.156 0.50958
-35.065 0.50958
-34.974 0.51665
-34.883 0.51665
-34.791 0.52307
-34.700 0.52307
-34.609 0.53001
-34.517 0.53001
-34.426 0.53737
-34.335 0.53737
-34.244 0.54400
-34.153 0.54400
-34.061 0.55102
-33.970 0.55102
-33.879 0.55730
-33.788 0.55730
-33.696 0.56419
-33.605 0.56419
-33.514 0.57131
-33.422 0.57131
-33.331 0.57769
-33.240 0.57769
-33.149 0.57769
-33.058 0.58340
-32.966 0.58340
-32.875 0.59006
-32.784 0.59006
-32.692 0.59738
-32.601 0.59738
-32.510 0.60431
-32.419 0.60431
-32.328 0.61098
-32.236 0.61098
-32.145 0.61766
-32.054 0.61766
-31.963 0.62441
-31.871 0.62441
-31.780 0.63137
-31.689 0.63137
-31.597 0.63771
-31.506 0.63771
-31.415 0.64466
-31.324 0.64466
-31.233 0.65116
-31.141 0.65116
-31.050 0.65814
-30.959 0.65814
-30.868 0.66575
-30.776 0.66575
-30.685 0.67343
-30.594 0.67343
-30.502 0.67979
-30.411 0.67979
-30.320 0.68655
-30.229 0.68655
-30.138 0.69317
-30.046 0.69317
-29.955 0.70002
-29.864 0.70002
-29.773 0.70657
-29.681 0.70657
-29.590 0.70657
-29.499 0.71326
-29.407 0.71326
-29.316 0.72010
-29.225 0.72010
-29.134 0.72711
-29.043 0.72711
-28.951 0.73444
-28.860 0.73444
-28.769 0.74126
-28.678 0.74126
-28.586 0.74803
-28.495 0.74803
-28.404 0.75518
-28.312 0.75518
-28.221 0.76183
-28.130 0.76183
-28.039 0.76838
-27.948 0.76838
-27.856 0.77575
-27.765 0.77575
-27.674 0.78241
-27.582 0.78241
-27.491 0.78982
-27.400 0.78982
-27.309 0.79725
-27.218 0.79725
-27.126 0.80363
-27.035 0.80363
-26.944 0.80969
-26.853 0.80969
-26.761 0.81690
-26.670 0.81690
-26.579 0.82407
-26.487 0.82407
-26.396 0.83150
-26.305 0.83150
-26.214 0.83779
-26.123 0.83779
-26.031 0.83779
-25.940 0.84543
-25.849 0.84543
-25.758 0.85193
-25.666 0.85193
-25.575 0.85886
-25.484 0.85886
-25.392 0.86529
-25.301 0.86529
-25.210 0.87263
-25.119 0.87263
-25.028 0.88007
-24.936 0.88007
-24.845 0.88752
-24.754 0.88752
-24.663 0.89542
-24.571 0.89542
-24.480 0.90247
-24.389 0.90247
-24.297 0.90969
-24.206 0.90969
-24.115 0.91710
-24.024 0.91710
-23.933 0.92509
-23.841 0.92509
-23.750 0.93227
-23.659 0.93227
-23.567 0.93961
-23.476 0.93961
-23.385 0.94638
-23.294 0.94638
-23.203 0.95376
-23.111 0.95376
-23.020 0.96103
-22.929 0.96103
-22.838 0.96800
-22.746 0.96800
-22.655 0.97482
-22.564 0.97482
-22.472 0.97482
-22.381 0.98316
-22.290 0.98316
-22.199 0.99129
-22.108 0.99129
-22.016 0.99829
-21.925 0.99829
-21.834 1.00589
-21.743 1.00589
-21.651 1.01322
-21.560 1.01322
-21.469 1.02029
-21.377 1.02029
-21.286 1.02734
-21.195 1.02734
-21.104 1.03493
-21.013 1.03493
-20.921 1.04204
-20.830 1.04204
-20.739 1.04924
-20.648 1.04924
-20.556 1.05714
-20.465 1.05714
-20.374 1.06360
-20.282 1.06360
-20.191 1.07088
-20.100 1.07088
-20.009 1.07803
-19.918 1.07803
-19.826 1.08570
-19.735 1.08570
-19.644 1.09298
-19.553 1.09298
-19.461 1.09953
-19.370 1.09953
-19.279 1.10663
-19.188 1.10663
-19.096 1.11329
-19.005 1.11329
-18.914 1.12060
-18.823 1.12060
-18.731 1.12060
-18.640 1.12844
-18.549 1.12844
-18.457 1.13568
-18.366 1.13568
-18.275 1.14408
-18.184 1.14408
-18.093 1.15135
-18.001 1.15135
-17.910 1.16010
-17.819 1.16010
-17.728 1.16864
-17.636 1.16864
-17.545 1.17589
-17.454 1.17589
-17.362 1.18423
-17.271 1.18423
-17.180 1.19225
-17.089 1.19225
-16.998 1.19998
-16.906 1.19998
-16.815 1.20734
-16.724 1.20734
-16.633 1.21526
-16.541 1.21526
-16.450 1.22321
-16.359 1.22321
-16.267 1.23349
-16.176 1.23349
-16.085 1.24205
-15.994 1.24205
-15.903 1.24984
-15.811 1.24984
-15.720 1.25802
-15.629 1.25802
-15.538 1.26625
-15.446 1.26625
-15.355 1.27460
-15.264 1.27460
-15.172 1.27460
-15.081 1.28361
-14.990 1.28361
-14.899 1.29289
-14.808 1.29289
-14.716 1.30200
-14.625 1.30200
-14.534 1.30988
-14.442 1.30988
-14.351 1.31856
-14.260 1.31856
-14.169 1.32699
-14.078 1.32699
-13.986 1.33568
-13.895 1.33568
-13.804 1.34458
-13.713 1.34458
-13.621 1.35319
-13.530 1.35319
-13.439 1.36267
-13.347 1.36267
-13.256 1.37070
-13.165 1.37070
-13.074 1.38023
-12.983 1.38023
-12.891 1.38853
-12.800 1.38853
-12.709 1.39740
-12.618 1.39740
-12.526 1.40682
-12.435 1.40682
-12.344 1.41648
-12.252 1.41648
-12.161 1.42601
-12.070 1.42601
-11.979 1.43472
-11.888 1.43472
-11.796 1.44251
-11.705 1.44251
-11.614 1.44251
-11.523 1.45150
-11.431 1.45150
-11.340 1.46180
-11.249 1.46180
-11.157 1.47009
-11.066 1.47009
-10.975 1.47914
-10.884 1.47914
-10.793 1.48824
-10.701 1.48824
-10.610 1.49725
-10.519 1.49725
-10.428 1.50752
-10.336 1.50752
-10.245 1.51673
-10.154 1.51673
-10.062 1.52664
-9.971 1.52664
-9.880 1.53666
-9.789 1.53666
-9.698 1.54610
-9.606 1.54610
-9.515 1.55565
-9.424 1.55565
-9.332 1.56531
-9.241 1.56531
-9.150 1.57473
-9.059 1.57473
-8.968 1.58492
-8.876 1.58492
-8.785 1.59446
-8.694 1.59446
-8.603 1.60304
-8.511 1.60304
-8.420 1.61342
-8.329 1.61342
-8.237 1.62341
-8.146 1.62341
-8.055 1.62341
-7.964 1.63314
-7.873 1.63314
-7.781 1.64490
-7.690 1.64490
-7.599 1.65504
-7.508 1.65504
-7.416 1.66542
-7.325 1.66542
-7.234 1.67598
-7.142 1.67598
-7.051 1.68488
-6.960 1.68488
-6.869 1.69509
-6.778 1.69509
-6.686 1.70642
-6.595 1.70642
-6.504 1.71684
-6.413 1.71684
-6.321 1.72851
-6.230 1.72851
-6.139 1.73960
-6.047 1.73960
-5.956 1.74935
-5.865 1.74935
-5.774 1.76032
-5.683 1.76032
-5.591 1.77109
-5.500 1.77109
-5.409 1.78234
-5.318 1.78234
-5.226 1.79439
-5.135 1.79439
-5.044 1.80595
-4.953 1.80595
-4.861 1.81885
-4.770 1.81885
-4.679 1.83212
-4.588 1.83212
-4.496 1.83212
-4.405 1.84400
-4.314 1.84400
-4.222 1.85379
-4.131 1.85379
-4.040 1.86635
-3.949 1.86635
-3.858 1.87829
-3.766 1.87829
-3.675 1.88939
-3.584 1.88939
-3.493 1.90102
-3.401 1.90102
-3.310 1.91429
-3.219 1.91429
-3.127 1.92517
-3.036 1.92517
-2.945 1.93790
-2.854 1.93790
-2.763 1.94964
-2.671 1.94964
-2.580 1.96102
-2.489 1.96102
-2.398 1.97323
-2.306 1.97323
-2.215 1.98642
-2.124 1.98642
-2.032 2.00037
-1.941 2.00037
-1.850 2.01199
-1.759 2.01199
-1.668 2.02482
-1.576 2.02482
-1.485 2.04009
-1.394 2.04009
-1.303 2.05413
-1.211 2.05413
-1.120 2.06739
-1.029 2.06739
-0.938 2.06739
-0.846 2.08042
-0.755 2.08042
-0.664 2.09439
-0.573 2.09439
-0.481 2.10911
-0.390 2.10911
-0.299 2.12423
-0.207 2.12423
-0.116 2.13748
-0.025 2.13748
0.066 2.15401
0.157 2.15401
0.249 2.16897
0.340 2.16897
0.431 2.18247
0.522 2.18247
0.614 2.19770
0.705 2.19770
0.796 2.21384
0.888 2.21384
0.979 2.22800
1.070 2.22800
1.161 2.24396
1.252 2.24396
1.344 2.25997
1.435 2.25997
1.526 2.27678
1.617 2.27678
1.709 2.29400
1.800 2.29400
1.891 2.30928
1.983 2.30928
2.074 2.32599
2.165 2.32599
2.256 2.34348
2.347 2.34348
2.439 2.35940
2.530 2.35940
2.621 2.35940
2.712 2.37719
2.804 2.37719
2.895 2.39609
2.986 2.39609
3.078 2.41406
3.169 2.41406
3.260 2.43114
3.351 2.43114
3.442 2.44916
3.534 2.44916
3.625 2.46468
3.716 2.46468
3.807 2.48332
3.899 2.48332
3.990 2.50216
4.081 2.50216
4.172 2.52016
4.264 2.52016
4.355 2.53823
4.446 2.53823
4.537 2.55455
4.629 2.55455
4.720 2.57599
4.811 2.57599
4.903 2.59329
4.994 2.59329
5.085 2.61400
5.176 2.61400
5.267 2.63554
5.359 2.63554
5.450 2.65528
5.541 2.65528
5.632 2.67892
5.724 2.67892
5.815 2.70112
5.906 2.70112
5.998 2.72117
6.089 2.72117
6.180 2.74107
6.271 2.74107
6.362 2.74107
6.454 2.76440
6.545 2.76440
6.636 2.78887
6.727 2.78887
6.819 2.81321
6.910 2.81321
7.001 2.83564
7.093 2.83564
7.184 2.86144
7.275 2.86144
7.366 2.88814
7.457 2.88814
7.549 2.91564
7.640 2.91564
7.731 2.93844
7.822 2.93844
7.914 2.96477
8.005 2.96477
8.096 2.99191
8.188 2.99191
8.279 3.02133
8.370 3.02133
8.461 3.05057
8.552 3.05057
8.644 3.07687
8.735 3.07687
8.826 3.10399
8.918 3.10399
9.009 3.13341
9.100 3.13341
9.191 3.16217
9.282 3.16217
9.374 3.18984
9.465 3.18984
9.556 3.22112
9.647 3.22112
9.739 3.25753
9.830 3.25753
9.921 3.25753
10.013 3.29501
10.104 3.29501
10.195 3.33469
10.286 3.33469
10.377 3.36567
10.469 3.36567
10.560 3.40306
10.651 3.40306
10.742 3.43872
10.834 3.43872
10.925 3.47512
11.016 3.47512
11.108 3.50723
11.199 3.50723
11.290 3.54978
11.381 3.54978
11.472 3.59356
11.564 3.59356
11.655 3.63494
11.746 3.63494
11.837 3.68278
11.929 3.68278
12.020 3.72046
12.111 3.72046
12.203 3.76695
12.294 3.76695
12.385 3.81323
12.476 3.81323
12.567 3.85811
12.659 3.85811
12.750 3.90060
12.841 3.90060
12.932 3.94874
13.024 3.94874
13.115 3.99237
13.206 3.99237
13.297 4.03666
13.389 4.03666
13.480 4.03666
13.571 4.08776
13.662 4.08776
13.754 4.14244
13.845 4.14244
13.936 4.19920
14.028 4.19920
14.119 4.25771
14.210 4.25771
14.301 4.31425
14.392 4.31425
14.484 4.37351
14.575 4.37351
14.666 4.42962
14.757 4.42962
14.849 4.49487
14.940 4.49487
15.031 4.55411
15.123 4.55411
15.214 4.60163
15.305 4.60163
15.396 4.65837
15.487 4.65837
15.579 4.72580
15.670 4.72580
15.761 4.79715
15.852 4.79715
15.944 4.84304
16.035 4.84304
16.126 4.90568
16.218 4.90568
16.309 4.96931
16.400 4.96931
16.491 5.02282
16.583 5.02282
16.674 5.09807
16.765 5.09807
16.856 5.15529
16.947 5.15529
17.039 5.15529
17.130 5.21594
17.221 5.21594
17.312 5.30051
17.404 5.30051
17.495 5.35091
17.586 5.35091
17.678 5.42828
17.769 5.42828
17.860 5.49441
17.951 5.49441
18.042 5.56518
18.134 5.56518
18.225 5.63121
18.316 5.63121
18.407 5.70188
18.499 5.70188
18.590 5.77325
18.681 5.77325
18.773 5.86262
18.864 5.86262
18.955 5.98041
19.046 5.98041
19.137 6.04491
19.229 6.04491
19.320 6.11710
19.411 6.11710
19.502 6.21261
19.594 6.21261
19.685 6.30631
19.776 6.30631
19.868 6.40100
19.959 6.40100
20.050 6.49130
20.141 6.49130
20.232 6.58533
20.324 6.58533
20.415 6.66634
20.506 6.66634
20.597 6.66634
20.689 6.79203
20.780 6.79203
20.871 6.87856
20.963 6.87856
21.054 6.99645
21.145 6.99645
21.236 7.09498
21.327 7.09498
21.419 7.23356
21.510 7.23356
21.601 7.30543
21.692 7.30543
21.784 7.41798
21.875 7.41798
21.966 7.47939
22.058 7.47939
22.149 7.57222
22.240 7.57222
22.331 7.64423
22.422 7.64423
22.514 7.75462
22.605 7.75462
22.696 7.86003
22.787 7.86003
22.879 7.89778
22.970 7.89778
23.061 8.04241
23.153 8.04241
23.244 8.11143
23.335 8.11143
23.426 8.23822
23.517 8.23822
23.609 8.38343
23.700 8.38343
23.791 8.44799
23.882 8.44799
23.974 8.51699
24.065 8.51699
24.156 8.51699
24.248 8.63034
24.339 8.63034
24.430 8.75820
24.521 8.75820
24.612 8.80473
24.704 8.80473
24.795 8.95890
24.886 8.95890
24.977 9.01606
25.069 9.01606
25.160 9.14124
25.251 9.14124


==> figs/data/azm_drcdf_p95_delta.dat <==
x y
-32.362 -9.07669
-32.277 -9.07669
-32.191 -8.95890
-32.106 -8.95890
-32.020 -8.85352
-31.934 -8.85352
-31.849 -8.85352
-31.763 -8.67117
-31.677 -8.67117
-31.592 -8.51699
-31.506 -8.51699
-31.421 -8.41519
-31.335 -8.41519
-31.249 -8.38343
-31.164 -8.38343
-31.078 -8.32279
-30.992 -8.32279
-30.907 -8.32279
-30.821 -8.18556
-30.736 -8.18556
-30.650 -8.11143
-30.564 -8.11143
-30.479 -8.04241
-30.393 -8.04241
-30.307 -7.99891
-30.222 -7.99891
-30.136 -7.91721
-30.051 -7.91721
-29.965 -7.91721
-29.879 -7.86003
-29.794 -7.86003
-29.708 -7.73809
-29.622 -7.73809
-29.537 -7.62940
-29.451 -7.62940
-29.366 -7.46680
-29.280 -7.46680
-29.194 -7.31613
-29.109 -7.31613
-29.023 -7.16649
-28.938 -7.16649
-28.852 -7.16649
-28.766 -6.98866
-28.681 -6.98866
-28.595 -6.87163
-28.509 -6.87163
-28.424 -6.76684
-28.338 -6.76684
-28.252 -6.56988
-28.167 -6.56988
-28.081 -6.42725
-27.996 -6.42725
-27.910 -6.42725
-27.824 -6.30239
-27.739 -6.30239
-27.653 -6.17744
-27.567 -6.17744
-27.482 -6.04491
-27.396 -6.04491
-27.311 -5.93325
-27.225 -5.93325
-27.139 -5.80853
-27.054 -5.80853
-26.968 -5.80853
-26.882 -5.67637
-26.797 -5.67637
-26.711 -5.53737
-26.626 -5.53737
-26.540 -5.42501
-26.454 -5.42501
-26.369 -5.32688
-26.283 -5.32688
-26.197 -5.19619
-26.112 -5.19619
-26.026 -5.07121
-25.941 -5.07121
-25.855 -5.07121
-25.769 -4.97035
-25.684 -4.97035
-25.598 -4.86725
-25.512 -4.86725
-25.427 -4.74234
-25.341 -4.74234
-25.256 -4.63185
-25.170 -4.63185
-25.084 -4.52541
-24.999 -4.52541
-24.913 -4.52541
-24.828 -4.39464
-24.742 -4.39464
-24.656 -4.28933
-24.571 -4.28933
-24.485 -4.18459
-24.399 -4.18459
-24.314 -4.07899
-24.228 -4.07899
-24.142 -3.97249
-24.057 -3.97249
-23.971 -3.97249
-23.886 -3.87268
-23.800 -3.87268
-23.714 -3.76243
-23.629 -3.76243
-23.543 -3.66444
-23.457 -3.66444
-23.372 -3.56408
-23.286 -3.56408
-23.201 -3.47193
-23.115 -3.47193
-23.029 -3.37836
-22.944 -3.37836
-22.858 -3.37836
-22.772 -3.28654
-22.687 -3.28654
-22.601 -3.19341
-22.516 -3.19341
-22.430 -3.10191
-22.344 -3.10191
-22.259 -3.00390
-22.173 -3.00390
-22.087 -2.91550
-22.002 -2.91550
-21.916 -2.91550
-21.831 -2.83373
-21.745 -2.83373
-21.659 -2.75318
-21.574 -2.75318
-21.488 -2.67146
-21.402 -2.67146
-21.317 -2.58351
-21.231 -2.58351
-21.146 -2.50389
-21.060 -2.50389
-20.974 -2.50389
-20.889 -2.42539
-20.803 -2.42539
-20.717 -2.34984
-20.632 -2.34984
-20.546 -2.27551
-20.461 -2.27551
-20.375 -2.20662
-20.289 -2.20662
-20.204 -2.13001
-20.118 -2.13001
-20.032 -2.05939
-19.947 -2.05939
-19.861 -2.05939
-19.776 -1.98696
-19.690 -1.98696
-19.604 -1.91359
-19.519 -1.91359
-19.433 -1.84370
-19.347 -1.84370
-19.262 -1.77471
-19.176 -1.77471
-19.091 -1.70702
-19.005 -1.70702
-18.919 -1.70702
-18.834 -1.63529
-18.748 -1.63529
-18.662 -1.56716
-18.577 -1.56716
-18.491 -1.50502
-18.406 -1.50502
-18.320 -1.43836
-18.234 -1.43836
-18.149 -1.37247
-18.063 -1.37247
-17.977 -1.30766
-17.892 -1.30766
-17.806 -1.30766
-17.721 -1.24218
-17.635 -1.24218
-17.549 -1.17918
-17.464 -1.17918
-17.378 -1.11268
-17.292 -1.11268
-17.207 -1.05024
-17.121 -1.05024
-17.036 -0.98782
-16.950 -0.98782
-16.864 -0.98782
-16.779 -0.92197
-16.693 -0.92197
-16.607 -0.85520
-16.522 -0.85520
-16.436 -0.78839
-16.351 -0.78839
-16.265 -0.72585
-16.179 -0.72585
-16.094 -0.66113
-16.008 -0.66113
-15.922 -0.66113
-15.837 -0.59732
-15.751 -0.59732
-15.666 -0.53470
-15.580 -0.53470
-15.494 -0.47016
-15.409 -0.47016
-15.323 -0.40478
-15.237 -0.40478
-15.152 -0.34145
-15.066 -0.34145
-14.981 -0.27736
-14.895 -0.27736
-14.809 -0.27736
-14.724 -0.21384
-14.638 -0.21384
-14.552 -0.14925
-14.467 -0.14925
-14.381 -0.08193
-14.296 -0.08193
-14.210 -0.01803
-14.124 -0.01803
-14.039 0.04947
-13.953 0.04947
-13.867 0.04947
-13.782 0.11361
-13.696 0.11361
-13.611 0.17611
-13.525 0.17611
-13.439 0.23823
-13.354 0.23823
-13.268 0.30026
-13.182 0.30026
-13.097 0.36246
-13.011 0.36246
-12.926 0.36246
-12.840 0.42742
-12.754 0.42742
-12.669 0.48649
-12.583 0.48649
-12.497 0.54265
-12.412 0.54265
-12.326 0.59760
-12.241 0.59760
-12.155 0.65040
-12.069 0.65040
-11.984 0.70260
-11.898 0.70260
-11.812 0.70260
-11.727 0.75180
-11.641 0.75180
-11.556 0.79999
-11.470 0.79999
-11.384 0.84499
-11.299 0.84499
-11.213 0.88832
-11.127 0.88832
-11.042 0.92632
-10.956 0.92632
-10.871 0.92632
-10.785 0.96068
-10.699 0.96068
-10.614 0.99227
-10.528 0.99227
-10.442 1.01926
-10.357 1.01926
-10.271 1.04515
-10.186 1.04515
-10.100 1.06803
-10.014 1.06803
-9.929 1.06803
-9.843 1.08790
-9.757 1.08790
-9.672 1.10594
-9.586 1.10594
-9.501 1.12095
-9.415 1.12095
-9.329 1.13510
-9.244 1.13510
-9.158 1.14685
-9.072 1.14685
-8.987 1.15907
-8.901 1.15907
-8.816 1.15907
-8.730 1.16943
-8.644 1.16943
-8.559 1.17755
-8.473 1.17755
-8.387 1.18538
-8.302 1.18538
-8.216 1.19225
-8.131 1.19225
-8.045 1.19805
-7.959 1.19805
-7.874 1.19805
-7.788 1.20392
-7.702 1.20392
-7.617 1.20920
-7.531 1.20920
-7.446 1.21538
-7.360 1.21538
-7.274 1.22179
-7.189 1.22179
-7.103 1.22708
-7.017 1.22708
-6.932 1.22708
-6.846 1.23283
-6.761 1.23283
-6.675 1.23799
-6.589 1.23799
-6.504 1.24308
-6.418 1.24308
-6.332 1.24724
-6.247 1.24724
-6.161 1.25322
-6.076 1.25322
-5.990 1.25815
-5.904 1.25815
-5.819 1.25815
-5.733 1.26275
-5.647 1.26275
-5.562 1.26737
-5.476 1.26737
-5.391 1.27217
-5.305 1.27217
-5.219 1.27635
-5.134 1.27635
-5.048 1.28080
-4.962 1.28080
-4.877 1.28080
-4.791 1.28530
-4.706 1.28530
-4.620 1.29027
-4.534 1.29027
-4.449 1.29483
-4.363 1.29483
-4.277 1.29856
-4.192 1.29856
-4.106 1.30281
-4.021 1.30281
-3.935 1.30281
-3.849 1.30604
-3.764 1.30604
-3.678 1.30992
-3.592 1.30992
-3.507 1.31295
-3.421 1.31295
-3.336 1.31651
-3.250 1.31651
-3.164 1.32050
-3.079 1.32050
-2.993 1.32406
-2.907 1.32406
-2.822 1.32406
-2.736 1.32725
-2.651 1.32725
-2.565 1.33070
-2.479 1.33070
-2.394 1.33421
-2.308 1.33421
-2.222 1.33802
-2.137 1.33802
-2.051 1.34197
-1.966 1.34197
-1.880 1.34197
-1.794 1.34559
-1.709 1.34559
-1.623 1.34964
-1.537 1.34964
-1.452 1.35340
-1.366 1.35340
-1.281 1.35634
-1.195 1.35634
-1.109 1.35893
-1.024 1.35893
-0.938 1.35893
-0.852 1.36205
-0.767 1.36205
-0.681 1.36461
-0.596 1.36461
-0.510 1.36685
-0.424 1.36685
-0.339 1.36972
-0.253 1.36972
-0.167 1.37145
-0.082 1.37145
0.004 6.21619
0.089 6.21619
0.175 6.21619
0.261 6.39669
0.346 6.39669
0.432 6.56479
0.518 6.56479
0.603 6.70651
0.689 6.70651
0.774 6.87163
0.860 6.87163
0.946 7.03633
1.031 7.03633
1.117 7.03633
1.203 7.23356
1.288 7.23356
1.374 7.47939
1.459 7.47939
1.545 7.78854
1.631 7.78854
1.716 8.04241
1.802 8.04241
1.888 8.29380
1.973 8.29380
2.059 8.29380
2.144 8.67117
2.230 8.67117
2.316 8.90482
2.401 8.90482
2.487 9.14124
2.573 9.14124


==> figs/data/azm_drcdf_p95_pprime.dat <==
x y
-65.157 -9.07669
-65.071 -9.07669
-64.986 -9.07669
-64.900 -9.01606
-64.814 -9.01606
-64.729 -9.01606
-64.643 -9.01606
-64.558 -8.90482
-64.472 -8.90482
-64.386 -8.67117
-64.301 -8.67117
-64.215 -8.67117
-64.129 -8.67117
-64.044 -8.59112
-63.958 -8.59112
-63.872 -8.59112
-63.787 -8.51699
-63.701 -8.51699
-63.616 -8.44799
-63.530 -8.44799
-63.444 -8.32279
-63.359 -8.32279
-63.273 -8.21154
-63.188 -8.21154
-63.102 -8.16023
-63.016 -8.16023
-62.931 -8.16023
-62.845 -7.97785
-62.759 -7.97785
-62.674 -7.89778
-62.588 -7.89778
-62.502 -7.86003
-62.417 -7.86003
-62.331 -7.82365
-62.246 -7.82365
-62.160 -7.69006
-62.074 -7.69006
-61.989 -7.69006
-61.903 -7.58621
-61.817 -7.58621
-61.732 -7.47939
-61.646 -7.47939
-61.561 -7.39444
-61.475 -7.39444
-61.389 -7.31613
-61.304 -7.31613
-61.218 -7.24351
-61.132 -7.24351
-61.047 -7.17580
-60.961 -7.17580
-60.876 -7.17580
-60.790 -7.10364
-60.704 -7.10364
-60.619 -7.05274
-60.533 -7.05274
-60.447 -6.96565
-60.362 -6.96565
-60.276 -6.90675
-60.191 -6.90675
-60.105 -6.85791
-60.019 -6.85791
-59.934 -6.85791
-59.848 -6.79203
-59.762 -6.79203
-59.677 -6.73021
-59.591 -6.73021
-59.506 -6.68336
-59.420 -6.68336
-59.334 -6.61695
-59.249 -6.61695
-59.163 -6.54466
-59.077 -6.54466
-58.992 -6.54466
-58.906 -6.47258
-58.821 -6.47258
-58.735 -6.36704
-58.649 -6.36704
-58.564 -6.30239
-58.478 -6.30239
-58.392 -6.24534
-58.307 -6.24534
-58.221 -6.18090
-58.136 -6.18090
-58.050 -6.10416
-57.964 -6.10416
-57.879 -6.10416
-57.793 -6.04491
-57.707 -6.04491
-57.622 -5.98325
-57.536 -5.98325
-57.451 -5.91712
-57.365 -5.91712
-57.279 -5.85007
-57.194 -5.85007
-57.108 -5.78956
-57.022 -5.78956
-56.937 -5.78956
-56.851 -5.74140
-56.766 -5.74140
-56.680 -5.68904
-56.594 -5.68904
-56.509 -5.63121
-56.423 -5.63121
-56.337 -5.58607
-56.252 -5.58607
-56.166 -5.53737
-56.081 -5.53737
-55.995 -5.53737
-55.909 -5.46165
-55.824 -5.46165
-55.738 -5.40717
-55.652 -5.40717
-55.567 -5.34183
-55.481 -5.34183
-55.396 -5.29187
-55.310 -5.29187
-55.224 -5.24153
-55.139 -5.24153
-55.053 -5.21064
-54.967 -5.21064
-54.882 -5.21064
-54.796 -5.15154
-54.711 -5.15154
-54.625 -5.10759
-54.539 -5.10759
-54.454 -5.04616
-54.368 -5.04616
-54.282 -4.99464
-54.197 -4.99464
-54.111 -4.93851
-54.026 -4.93851
-53.940 -4.93851
-53.854 -4.89400
-53.769 -4.89400
-53.683 -4.84028
-53.597 -4.84028
-53.512 -4.78751
-53.426 -4.78751
-53.341 -4.74318
-53.255 -4.74318
-53.169 -4.69829
-53.084 -4.69829
-52.998 -4.69829
-52.912 -4.65225
-52.827 -4.65225
-52.741 -4.60309
-52.656 -4.60309
-52.570 -4.55411
-52.484 -4.55411
-52.399 -4.52473
-52.313 -4.52473
-52.227 -4.48187
-52.142 -4.48187
-52.056 -4.44011
-51.971 -4.44011
-51.885 -4.44011
-51.799 -4.40238
-51.714 -4.40238
-51.628 -4.35565
-51.542 -4.35565
-51.457 -4.30497
-51.371 -4.30497
-51.286 -4.26239
-51.200 -4.26239
-51.114 -4.22401
-51.029 -4.22401
-50.943 -4.22401
-50.857 -4.17641
-50.772 -4.17641
-50.686 -4.13642
-50.601 -4.13642
-50.515 -4.09704
-50.429 -4.09704
-50.344 -4.05228
-50.258 -4.05228
-50.172 -4.00856
-50.087 -4.00856
-50.001 -4.00856
-49.916 -3.97092
-49.830 -3.97092
-49.744 -3.93574
-49.659 -3.93574
-49.573 -3.89803
-49.487 -3.89803
-49.402 -3.86413
-49.316 -3.86413
-49.231 -3.83095
-49.145 -3.83095
-49.059 -3.79713
-48.974 -3.79713
-48.888 -3.79713
-48.802 -3.75825
-48.717 -3.75825
-48.631 -3.72697
-48.546 -3.72697
-48.460 -3.69388
-48.374 -3.69388
-48.289 -3.66444
-48.203 -3.66444
-48.117 -3.63295
-48.032 -3.63295
-47.946 -3.63295
-47.861 -3.59823
-47.775 -3.59823
-47.689 -3.56435
-47.604 -3.56435
-47.518 -3.53333
-47.432 -3.53333
-47.347 -3.50294
-47.261 -3.50294
-47.176 -3.47536
-47.090 -3.47536
-47.004 -3.47536
-46.919 -3.44800
-46.833 -3.44800
-46.747 -3.41899
-46.662 -3.41899
-46.576 -3.38646
-46.491 -3.38646
-46.405 -3.36214
-46.319 -3.36214
-46.234 -3.33405
-46.148 -3.33405
-46.062 -3.30689
-45.977 -3.30689
-45.891 -3.30689
-45.806 -3.28367
-45.720 -3.28367
-45.634 -3.25813
-45.549 -3.25813
-45.463 -3.23456
-45.377 -3.23456
-45.292 -3.21514
-45.206 -3.21514
-45.121 -3.19228
-45.035 -3.19228
-44.949 -3.19228
-44.864 -3.17008
-44.778 -3.17008
-44.692 -3.14887
-44.607 -3.14887
-44.521 -3.12682
-44.436 -3.12682
-44.350 -3.10469
-44.264 -3.10469
-44.179 -3.08487
-44.093 -3.08487
-44.007 -3.08487
-43.922 -3.06440
-43.836 -3.06440
-43.751 -3.04430
-43.665 -3.04430
-43.579 -3.02359
-43.494 -3.02359
-43.408 -3.00485
-43.322 -3.00485
-43.237 -2.98815
-43.151 -2.98815
-43.066 -2.97030
-42.980 -2.97030
-42.894 -2.97030
-42.809 -2.95562
-42.723 -2.95562
-42.637 -2.94024
-42.552 -2.94024
-42.466 -2.92329
-42.381 -2.92329
-42.295 -2.90761
-42.209 -2.90761
-42.124 -2.89330
-42.038 -2.89330
-41.953 -2.89330
-41.867 -2.87875
-41.781 -2.87875
-41.696 -2.86536
-41.610 -2.86536
-41.524 -2.84826
-41.439 -2.84826
-41.353 -2.83577
-41.267 -2.83577
-41.182 -2.82329
-41.096 -2.82329
-41.011 -2.81148
-40.925 -2.81148
-40.839 -2.81148
-40.754 -2.80045
-40.668 -2.80045
-40.582 -2.79070
-40.497 -2.79070
-40.411 -2.77923
-40.326 -2.77923
-40.240 -2.76786
-40.154 -2.76786
-40.069 -2.75699
-39.983 -2.75699
-39.897 -2.75699
-39.812 -2.74635
-39.726 -2.74635
-39.641 -2.73531
-39.555 -2.73531
-39.469 -2.72636
-39.384 -2.72636
-39.298 -2.71551
-39.212 -2.71551
-39.127 -2.70708
-39.041 -2.70708
-38.956 -2.70708
-38.870 -2.69725
-38.784 -2.69725
-38.699 -2.69087
-38.613 -2.69087
-38.527 -2.68297
-38.442 -2.68297
-38.356 -2.67690
-38.271 -2.67690
-38.185 -2.67075
-38.099 -2.67075
-38.014 -2.66147
-37.928 -2.66147
-37.843 -2.66147
-37.757 -2.65447
-37.671 -2.65447
-37.586 -2.64554
-37.500 -2.64554
-37.414 -2.63783
-37.329 -2.63783
-37.243 -2.62949
-37.157 -2.62949
-37.072 -2.62246
-36.986 -2.62246
-36.901 -2.62246
-36.815 -2.61501
-36.729 -2.61501
-36.644 -2.60694
-36.558 -2.60694
-36.472 -2.60015
-36.387 -2.60015
-36.301 -2.59252
-36.216 -2.59252
-36.130 -2.58647
-36.044 -2.58647
-35.959 -2.58647
-35.873 -2.57882
-35.787 -2.57882
-35.702 -2.57089
-35.616 -2.57089
-35.531 -2.56226
-35.445 -2.56226
-35.359 -2.55338
-35.274 -2.55338
-35.188 -2.54721
-35.102 -2.54721
-35.017 -2.53970
-34.931 -2.53970
-34.846 -2.53970
-34.760 -2.53015
-34.674 -2.53015
-34.589 -2.52130
-34.503 -2.52130
-34.417 -2.51272
-34.332 -2.51272
-34.246 -2.50348
-34.161 -2.50348
-34.075 -2.49442
-33.989 -2.49442
-33.904 -2.49442
-33.818 -2.48533
-33.732 -2.48533
-33.647 -2.47521
-33.561 -2.47521
-33.476 -2.46617
-33.390 -2.46617
-33.304 -2.45621
-33.219 -2.45621
-33.133 -2.44662
-33.047 -2.44662
-32.962 -2.44662
-32.876 -2.43750
-32.791 -2.43750
-32.705 -2.42721
-32.619 -2.42721
-32.534 -2.41614
-32.448 -2.41614
-32.362 -2.40330
-32.277 -2.40330
-32.191 -2.39115
-32.106 -2.39115
-32.020 -2.37710
-31.934 -2.37710
-31.849 -2.37710
-31.763 -2.36303
-31.677 -2.36303
-31.592 -2.34706
-31.506 -2.34706
-31.421 -2.33262
-31.335 -2.33262
-31.249 -2.31835
-31.164 -2.31835
-31.078 -2.30166
-30.992 -2.30166
-30.907 -2.30166
-30.821 -2.28425
-30.736 -2.28425
-30.650 -2.26700
-30.564 -2.26700
-30.479 -2.24743
-30.393 -2.24743
-30.307 -2.22792
-30.222 -2.22792
-30.136 -2.20879
-30.051 -2.20879
-29.965 -2.20879
-29.879 -2.18892
-29.794 -2.18892
-29.708 -2.16402
-29.622 -2.16402
-29.537 -2.14241
-29.451 -2.14241
-29.366 -2.11795
-29.280 -2.11795
-29.194 -2.09381
-29.109 -2.09381
-29.023 -2.06889
-28.938 -2.06889
-28.852 -2.06889
-28.766 -2.04375
-28.681 -2.04375
-28.595 -2.01357
-28.509 -2.01357
-28.424 -1.98568
-28.338 -1.98568
-28.252 -1.95712
-28.167 -1.95712
-28.081 -1.92859
-27.996 -1.92859
-27.910 -1.92859
-27.824 -1.89604
-27.739 -1.89604
-27.653 -1.86125
-27.567 -1.86125
-27.482 -1.82613
-27.396 -1.82613
-27.311 -1.78954
-27.225 -1.78954
-27.139 -1.75338
-27.054 -1.75338
-26.968 -1.75338
-26.882 -1.71579
-26.797 -1.71579
-26.711 -1.67932
-26.626 -1.67932
-26.540 -1.64127
-26.454 -1.64127
-26.369 -1.60120
-26.283 -1.60120
-26.197 -1.56187
-26.112 -1.56187
-26.026 -1.52251
-25.941 -1.52251
-25.855 -1.52251
-25.769 -1.48350
-25.684 -1.48350
-25.598 -1.43937
-25.512 -1.43937
-25.427 -1.39830
-25.341 -1.39830
-25.256 -1.35573
-25.170 -1.35573
-25.084 -1.31330
-24.999 -1.31330
-24.913 -1.31330
-24.828 -1.26812
-24.742 -1.26812
-24.656 -1.22496
-24.571 -1.22496
-24.485 -1.18283
-24.399 -1.18283
-24.314 -1.13980
-24.228 -1.13980
-24.142 -1.09766
-24.057 -1.09766
-23.971 -1.09766
-23.886 -1.05523
-23.800 -1.05523
-23.714 -1.01114
-23.629 -1.01114
-23.543 -0.96768
-23.457 -0.96768
-23.372 -0.92544
-23.286 -0.92544
-23.201 -0.88193
-23.115 -0.88193
-23.029 -0.84101
-22.944 -0.84101
-22.858 -0.84101
-22.772 -0.79765
-22.687 -0.79765
-22.601 -0.75538
-22.516 -0.75538
-22.430 -0.71320
-22.344 -0.71320
-22.259 -0.67059
-22.173 -0.67059
-22.087 -0.62973
-22.002 -0.62973
-21.916 -0.62973
-21.831 -0.59246
-21.745 -0.59246
-21.659 -0.55431
-21.574 -0.55431
-21.488 -0.51473
-21.402 -0.51473
-21.317 -0.47898
-21.231 -0.47898
-21.146 -0.44350
-21.060 -0.44350
-20.974 -0.44350
-20.889 -0.40651
-20.803 -0.40651
-20.717 -0.37085
-20.632 -0.37085
-20.546 -0.33745
-20.461 -0.33745
-20.375 -0.30436
-20.289 -0.30436
-20.204 -0.26980
-20.118 -0.26980
-20.032 -0.23667
-19.947 -0.23667
-19.861 -0.23667
-19.776 -0.20512
-19.690 -0.20512
-19.604 -0.17248
-19.519 -0.17248
-19.433 -0.14144
-19.347 -0.14144
-19.262 -0.11269
-19.176 -0.11269
-19.091 -0.08442
-19.005 -0.08442
-18.919 -0.08442
-18.834 -0.05696
-18.748 -0.05696
-18.662 -0.02749
-18.577 -0.02749
-18.491 -0.00014
-18.406 -0.00014
-18.320 0.02680
-18.234 0.02680
-18.149 0.05470
-18.063 0.05470
-17.977 0.08165
-17.892 0.08165
-17.806 0.08165
-17.721 0.10819
-17.635 0.10819
-17.549 0.13305
-17.464 0.13305
-17.378 0.15836
-17.292 0.15836
-17.207 0.18516
-17.121 0.18516
-17.036 0.21026
-16.950 0.21026
-16.864 0.21026
-16.779 0.23603
-16.693 0.23603
-16.607 0.26343
-16.522 0.26343
-16.436 0.28891
-16.351 0.28891
-16.265 0.31489
-16.179 0.31489
-16.094 0.34192
-16.008 0.34192
-15.922 0.34192
-15.837 0.36730
-15.751 0.36730
-15.666 0.39248
-15.580 0.39248
-15.494 0.41914
-15.409 0.41914
-15.323 0.44569
-15.237 0.44569
-15.152 0.47043
-15.066 0.47043
-14.981 0.49707
-14.895 0.49707
-14.809 0.49707
-14.724 0.52248
-14.638 0.52248
-14.552 0.54723
-14.467 0.54723
-14.381 0.57192
-14.296 0.57192
-14.210 0.59791
-14.124 0.59791
-14.039 0.62293
-13.953 0.62293
-13.867 0.62293
-13.782 0.64720
-13.696 0.64720
-13.611 0.66928
-13.525 0.66928
-13.439 0.69269
-13.354 0.69269
-13.268 0.71397
-13.182 0.71397
-13.097 0.73574
-13.011 0.73574
-12.926 0.73574
-12.840 0.75617
-12.754 0.75617
-12.669 0.77579
-12.583 0.77579
-12.497 0.79545
-12.412 0.79545
-12.326 0.81405
-12.241 0.81405
-12.155 0.83488
-12.069 0.83488
-11.984 0.85275
-11.898 0.85275
-11.812 0.85275
-11.727 0.87088
-11.641 0.87088
-11.556 0.88752
-11.470 0.88752
-11.384 0.90595
-11.299 0.90595
-11.213 0.92179
-11.127 0.92179
-11.042 0.93869
-10.956 0.93869
-10.871 0.93869
-10.785 0.95440
-10.699 0.95440
-10.614 0.96747
-10.528 0.96747
-10.442 0.98046
-10.357 0.98046
-10.271 0.99412
-10.186 0.99412
-10.100 1.00636
-10.014 1.00636
-9.929 1.00636
-9.843 1.01666
-9.757 1.01666
-9.672 1.02822
-9.586 1.02822
-9.501 1.03874
-9.415 1.03874
-9.329 1.04827
-9.244 1.04827
-9.158 1.05613
-9.072 1.05613
-8.987 1.06551
-8.901 1.06551
-8.816 1.06551
-8.730 1.07310
-8.644 1.07310
-8.559 1.08094
-8.473 1.08094
-8.387 1.08820
-8.302 1.08820
-8.216 1.09496
-8.131 1.09496
-8.045 1.10140
-7.959 1.10140
-7.874 1.10140
-7.788 1.10889
-7.702 1.10889
-7.617 1.11506
-7.531 1.11506
-7.446 1.12075
-7.360 1.12075
-7.274 1.12658
-7.189 1.12658
-7.103 1.13188
-7.017 1.13188
-6.932 1.13188
-6.846 1.13797
-6.761 1.13797
-6.675 1.14303
-6.589 1.14303
-6.504 1.14787
-6.418 1.14787
-6.332 1.15256
-6.247 1.15256
-6.161 1.15735
-6.076 1.15735
-5.990 1.16218
-5.904 1.16218
-5.819 1.16218
-5.733 1.16762
-5.647 1.16762
-5.562 1.17264
-5.476 1.17264
-5.391 1.17660
-5.305 1.17660
-5.219 1.18029
-5.134 1.18029
-5.048 1.18463
-4.962 1.18463
-4.877 1.18463
-4.791 1.18865
-4.706 1.18865
-4.620 1.19285
-4.534 1.19285
-4.449 1.19697
-4.363 1.19697
-4.277 1.20078
-4.192 1.20078
-4.106 1.20464
-4.021 1.20464
-3.935 1.20464
-3.849 1.20952
-3.764 1.20952
-3.678 1.21437
-3.592 1.21437
-3.507 1.21883
-3.421 1.21883
-3.336 1.22252
-3.250 1.22252
-3.164 1.22598
-3.079 1.22598
-2.993 1.23075
-2.907 1.23075
-2.822 1.23075
-2.736 1.23427
-2.651 1.23427
-2.565 1.23820
-2.479 1.23820
-2.394 1.24201
-2.308 1.24201
-2.222 1.24613
-2.137 1.24613
-2.051 1.25025
-1.966 1.25025
-1.880 1.25025
-1.794 1.25471
-1.709 1.25471
-1.623 1.25786
-1.537 1.25786
-1.452 1.26051
-1.366 1.26051
-1.281 1.26400
-1.195 1.26400
-1.109 1.26725
-1.024 1.26725
-0.938 1.26725
-0.852 1.27096
-0.767 1.27096
-0.681 1.27472
-0.596 1.27472
-0.510 1.27878
-0.424 1.27878
-0.339 1.28189
-0.253 1.28189
-0.167 1.28525
-0.082 1.28525
0.004 4.11045
0.089 4.11045
0.175 4.11045
0.261 4.14383
0.346 4.14383
0.432 4.17977
0.518 4.17977
0.603 4.21650
0.689 4.21650
0.774 4.25615
0.860 4.25615
0.946 4.30171
1.031 4.30171
1.117 4.30171
1.203 4.34486
1.288 4.34486
1.374 4.38931
1.459 4.38931
1.545 4.42656
1.631 4.42656
1.716 4.47159
1.802 4.47159
1.888 4.52137
1.973 4.52137
2.059 4.52137
2.144 4.55897
2.230 4.55897
2.316 4.61332
2.401 4.61332
2.487 4.64920
2.573 4.64920
2.658 4.68718
2.744 4.68718
2.829 4.72580
2.915 4.72580
3.001 4.76510
3.086 4.76510
3.172 4.76510
3.258 4.79803
3.343 4.79803
3.429 4.83296
3.514 4.83296
3.600 4.86161
3.686 4.86161
3.771 4.89400
3.857 4.89400
3.943 4.92445
4.028 4.92445
4.114 4.92445
4.199 4.95482
4.285 4.95482
4.371 4.99464
4.456 4.99464
4.542 5.01843
4.628 5.01843
4.713 5.04167
4.799 5.04167
4.884 5.07351
4.970 5.07351
5.056 5.07351
5.141 5.10639
5.227 5.10639
5.313 5.14161
5.398 5.14161
5.484 5.16536
5.569 5.16536
5.655 5.20931
5.741 5.20931
5.826 5.25388
5.912 5.25388
5.998 5.28047
6.083 5.28047
6.169 5.28047
6.254 5.31068
6.340 5.31068
6.426 5.35091
6.511 5.35091
6.597 5.36777
6.683 5.36777
6.768 5.38965
6.854 5.38965
6.939 5.40557
7.025 5.40557
7.111 5.40557
7.196 5.44316
7.282 5.44316
7.368 5.48743
7.453 5.48743
7.539 5.53008
7.624 5.53008
7.710 5.56143
7.796 5.56143
7.881 5.59766
7.967 5.59766
8.053 5.62321
8.138 5.62321
8.224 5.62321
8.309 5.66178
8.395 5.66178
8.481 5.70403
8.566 5.70403
8.652 5.75720
8.738 5.75720
8.823 5.78721
8.909 5.78721
8.994 5.82057
9.080 5.82057
9.166 5.82057
9.251 5.85507
9.337 5.85507
9.423 5.90124
9.508 5.90124
9.594 5.93325
9.679 5.93325
9.765 5.98896
9.851 5.98896
9.936 6.04795
10.022 6.04795
10.108 6.04795
10.193 6.13350
10.279 6.13350
10.364 6.21261
10.450 6.21261
10.536 6.26024
10.621 6.26024
10.707 6.30631
10.793 6.30631
10.878 6.35049
10.964 6.35049
11.049 6.44513
11.135 6.44513
11.221 6.44513
11.306 6.53969
11.392 6.53969
11.478 6.65515
11.563 6.65515
11.649 6.72423
11.734 6.72423
11.820 6.79203
11.906 6.79203
11.991 6.88553
12.077 6.88553
12.163 6.88553
12.248 7.02823
12.334 7.02823
12.419 7.12120
12.505 7.12120
12.591 7.22370
12.676 7.22370
12.762 7.34894
12.848 7.34894
12.933 7.46680
13.019 7.46680
13.104 7.46680
13.190 7.53137
13.276 7.53137
13.361 7.69006
13.447 7.69006
13.533 7.84167
13.618 7.84167
13.704 7.95723
13.789 7.95723
13.875 8.11143
13.961 8.11143
14.046 8.23822
14.132 8.23822
14.218 8.23822
14.303 8.29380
14.389 8.29380
14.474 8.48189
14.560 8.48189
14.646 8.63034
14.731 8.63034
14.817 8.75820
14.903 8.75820
14.988 9.07669
15.074 9.07669
15.159 9.07669
15.245 9.07669
15.331 9.07669


==> figs/data/azm_drcdf_p99_delta.dat <==
x y
-23.029 -9.14124
-22.944 -9.14124
-22.858 -9.14124
-22.772 -8.90482
-22.687 -8.90482
-22.601 -8.71374
-22.516 -8.71374
-22.430 -8.63034
-22.344 -8.63034
-22.259 -8.48189
-22.173 -8.48189
-22.087 -8.26562
-22.002 -8.26562
-21.916 -8.26562
-21.831 -8.23822
-21.745 -8.23822
-21.659 -8.11143
-21.574 -8.11143
-21.488 -7.97785
-21.402 -7.97785
-21.317 -7.86003
-21.231 -7.86003
-21.146 -7.77144
-21.060 -7.77144
-20.974 -7.77144
-20.889 -7.60040
-20.803 -7.60040
-20.717 -7.47939
-20.632 -7.47939
-20.546 -7.34894
-20.461 -7.34894
-20.375 -7.15727
-20.289 -7.15727
-20.204 -6.99645
-20.118 -6.99645
-20.032 -6.81134
-19.947 -6.81134
-19.861 -6.81134
-19.776 -6.62232
-19.690 -6.62232
-19.604 -6.42282
-19.519 -6.42282
-19.433 -6.26777
-19.347 -6.26777
-19.262 -6.08193
-19.176 -6.08193
-19.091 -5.93325
-19.005 -5.93325
-18.919 -5.93325
-18.834 -5.78487
-18.748 -5.78487
-18.662 -5.61134
-18.577 -5.61134
-18.491 -5.46335
-18.406 -5.46335
-18.320 -5.32391
-18.234 -5.32391
-18.149 -5.18452
-18.063 -5.18452
-17.977 -5.04616
-17.892 -5.04616
-17.806 -5.04616
-17.721 -4.87482
-17.635 -4.87482
-17.549 -4.74485
-17.464 -4.74485
-17.378 -4.58221
-17.292 -4.58221
-17.207 -4.45008
-17.121 -4.45008
-17.036 -4.30878
-16.950 -4.30878
-16.864 -4.30878
-16.779 -4.16543
-16.693 -4.16543
-16.607 -4.01839
-16.522 -4.01839
-16.436 -3.88311
-16.351 -3.88311
-16.265 -3.74392
-16.179 -3.74392
-16.094 -3.61181
-16.008 -3.61181
-15.922 -3.61181
-15.837 -3.48844
-15.751 -3.48844
-15.666 -3.35554
-15.580 -3.35554
-15.494 -3.23986
-15.409 -3.23986
-15.323 -3.11184
-15.237 -3.11184
-15.152 -2.99489
-15.066 -2.99489
-14.981 -2.87705
-14.895 -2.87705
-14.809 -2.87705
-14.724 -2.75318
-14.638 -2.75318
-14.552 -2.64151
-14.467 -2.64151
-14.381 -2.53151
-14.296 -2.53151
-14.210 -2.41434
-14.124 -2.41434
-14.039 -2.30399
-13.953 -2.30399
-13.867 -2.30399
-13.782 -2.19208
-13.696 -2.19208
-13.611 -2.08332
-13.525 -2.08332
-13.439 -1.97163
-13.354 -1.97163
-13.268 -1.86309
-13.182 -1.86309
-13.097 -1.75554
-13.011 -1.75554
-12.926 -1.75554
-12.840 -1.64853
-12.754 -1.64853
-12.669 -1.54590
-12.583 -1.54590
-12.497 -1.44473
-12.412 -1.44473
-12.326 -1.34002
-12.241 -1.34002
-12.155 -1.23824
-12.069 -1.23824
-11.984 -1.13328
-11.898 -1.13328
-11.812 -1.13328
-11.727 -1.02977
-11.641 -1.02977
-11.556 -0.92548
-11.470 -0.92548
-11.384 -0.81980
-11.299 -0.81980
-11.213 -0.71559
-11.127 -0.71559
-11.042 -0.61233
-10.956 -0.61233
-10.871 -0.61233
-10.785 -0.51076
-10.699 -0.51076
-10.614 -0.40683
-10.528 -0.40683
-10.442 -0.30211
-10.357 -0.30211
-10.271 -0.19732
-10.186 -0.19732
-10.100 -0.09238
-10.014 -0.09238
-9.929 -0.09238
-9.843 0.01403
-9.757 0.01403
-9.672 0.11696
-9.586 0.11696
-9.501 0.21676
-9.415 0.21676
-9.329 0.31492
-9.244 0.31492
-9.158 0.41398
-9.072 0.41398
-8.987 0.51235
-8.901 0.51235
-8.816 0.51235
-8.730 0.60591
-8.644 0.60591
-8.559 0.69741
-8.473 0.69741
-8.387 0.78258
-8.302 0.78258
-8.216 0.86457
-8.131 0.86457
-8.045 0.93778
-7.959 0.93778
-7.874 0.93778
-7.788 1.00869
-7.702 1.00869
-7.617 1.06728
-7.531 1.06728
-7.446 1.12052
-7.360 1.12052
-7.274 1.16171
-7.189 1.16171
-7.103 1.19533
-7.017 1.19533
-6.932 1.19533
-6.846 1.22537
-6.761 1.22537
-6.675 1.24810
-6.589 1.24810
-6.504 1.26633
-6.418 1.26633
-6.332 1.27849
-6.247 1.27849
-6.161 1.28955
-6.076 1.28955
-5.990 1.29797
-5.904 1.29797
-5.819 1.29797
-5.733 1.30383
-5.647 1.30383
-5.562 1.30898
-5.476 1.30898
-5.391 1.31398
-5.305 1.31398
-5.219 1.31839
-5.134 1.31839
-5.048 1.32234
-4.962 1.32234
-4.877 1.32234
-4.791 1.32678
-4.706 1.32678
-4.620 1.33057
-4.534 1.33057
-4.449 1.33438
-4.363 1.33438
-4.277 1.33811
-4.192 1.33811
-4.106 1.34284
-4.021 1.34284
-3.935 1.34284
-3.849 1.34655
-3.764 1.34655
-3.678 1.34991
-3.592 1.34991
-3.507 1.35332
-3.421 1.35332
-3.336 1.35678
-3.250 1.35678
-3.164 1.36047
-3.079 1.36047
-2.993 1.36311
-2.907 1.36311
-2.822 1.36311
-2.736 1.36602
-2.651 1.36602
-2.565 1.36880
-2.479 1.36880
-2.394 1.37087
-2.308 1.37087
-2.222 1.37247
-2.137 1.37247
-2.051 1.37397
-1.966 1.37397
-1.880 1.37397
-1.794 1.37619
-1.709 1.37619
-1.623 1.37761
-1.537 1.37761
-1.452 1.37890
-1.366 1.37890
-1.281 1.38001
-1.195 1.38001
-1.109 1.38139
-1.024 1.38139
-0.938 1.38139
-0.852 1.38219
-0.767 1.38219
-0.681 1.38304
-0.596 1.38304
-0.510 1.38384
-0.424 1.38384
-0.339 1.38433
-0.253 1.38433
-0.167 1.38478
-0.082 1.38478
0.004 8.55337
0.089 8.55337
0.175 8.55337
0.261 9.07669
0.346 9.07669


==> figs/data/azm_drcdf_raise.dat <==
x y
-95.811 -9.14124
-95.725 -9.14124
-95.639 -9.14124
-95.554 -9.14124
-95.468 -9.14124
-95.382 -9.14124
-95.297 -9.14124
-95.211 -9.14124
-95.126 -9.03587
-95.040 -9.03587
-94.954 -9.03587
-94.869 -8.94055
-94.783 -8.94055
-94.698 -8.85352
-94.612 -8.85352
-94.526 -8.77347
-94.441 -8.77347
-94.355 -8.63034
-94.269 -8.63034
-94.184 -8.63034
-94.098 -8.63034
-94.013 -8.63034
-93.927 -8.63034
-93.841 -8.63034
-93.756 -8.50516
-93.670 -8.50516
-93.584 -8.39391
-93.499 -8.39391
-93.413 -8.39391
-93.328 -8.39391
-93.242 -8.34260
-93.156 -8.34260
-93.071 -8.34260
-92.985 -8.34260
-92.899 -8.34260
-92.814 -8.34260
-92.728 -8.34260
-92.642 -8.34260
-92.557 -8.34260
-92.471 -8.24727
-92.386 -8.24727
-92.300 -8.20280
-92.214 -8.20280
-92.129 -8.16023
-92.043 -8.16023
-91.957 -8.16023
-91.872 -8.11940
-91.786 -8.11940
-91.701 -8.11940
-91.615 -8.11940
-91.529 -8.00603
-91.444 -8.00603
-91.358 -7.97093
-91.272 -7.97093
-91.187 -7.93702
-91.101 -7.93702
-91.016 -7.93702
-90.930 -7.78281
-90.844 -7.78281
-90.759 -7.64922
-90.673 -7.64922
-90.588 -7.55386
-90.502 -7.55386
-90.416 -7.53137
-90.331 -7.53137
-90.245 -7.46680
-90.159 -7.46680
-90.074 -7.44617
-89.988 -7.44617
-89.903 -7.44617
-89.817 -7.38671
-89.731 -7.38671
-89.646 -7.34894
-89.560 -7.34894
-89.474 -7.34894
-89.389 -7.34894
-89.303 -7.34894
-89.218 -7.34894
-89.132 -7.34894
-89.046 -7.34894
-88.961 -7.34894
-88.875 -7.33058
-88.789 -7.33058
-88.704 -7.31255
-88.618 -7.31255
-88.532 -7.24351
-88.447 -7.24351
-88.361 -7.21070
-88.276 -7.21070
-88.190 -7.14813
-88.104 -7.14813
-88.019 -7.14813
-87.933 -7.13308
-87.847 -7.13308
-87.762 -7.13308
-87.676 -7.13308
-87.591 -7.06105
-87.505 -7.06105
-87.419 -7.03363
-87.334 -7.03363
-87.248 -7.02019
-87.162 -7.02019
-87.077 -6.96818
-86.991 -6.96818
-86.906 -6.96818
-86.820 -6.91874
-86.734 -6.91874
-86.649 -6.86019
-86.563 -6.86019
-86.477 -6.83769
-86.392 -6.83769
-86.306 -6.75244
-86.221 -6.75244
-86.135 -6.72225
-86.049 -6.72225
-85.964 -6.72225
-85.878 -6.60984
-85.792 -6.60984
-85.707 -6.53310
-85.621 -6.53310
-85.536 -6.53310
-85.450 -6.53310
-85.364 -6.46181
-85.279 -6.46181
-85.193 -6.41696
-85.108 -6.41696
-85.022 -6.41696
-84.936 -6.36704
-84.851 -6.36704
-84.765 -6.30631
-84.679 -6.30631
-84.594 -6.28686
-84.508 -6.28686
-84.422 -6.26777
-84.337 -6.26777
-84.251 -6.24288
-84.166 -6.24288
-84.080 -6.20075
-83.994 -6.20075
-83.909 -6.20075
-83.823 -6.16031
-83.737 -6.16031
-83.652 -6.09989
-83.566 -6.09989
-83.481 -6.04290
-83.395 -6.04290
-83.309 -6.00824
-83.224 -6.00824
-83.138 -5.98420
-83.052 -5.98420
-82.967 -5.98420
-82.881 -5.93325
-82.796 -5.93325
-82.710 -5.88046
-82.624 -5.88046
-82.539 -5.83031
-82.453 -5.83031
-82.368 -5.78254
-82.282 -5.78254
-82.196 -5.75568
-82.111 -5.75568
-82.025 -5.75568
-81.939 -5.71488
-81.854 -5.71488
-81.768 -5.68621
-81.683 -5.68621
-81.597 -5.64468
-81.511 -5.64468
-81.426 -5.60480
-81.340 -5.60480
-81.254 -5.55396
-81.169 -5.55396
-81.083 -5.52045
-80.998 -5.52045
-80.912 -5.52045
-80.826 -5.47934
-80.741 -5.47934
-80.655 -5.44261
-80.569 -5.44261
-80.484 -5.40717
-80.398 -5.40717
-80.312 -5.38335
-80.227 -5.38335
-80.141 -5.33983
-80.056 -5.33983
-79.970 -5.33983
-79.884 -5.29091
-79.799 -5.29091
-79.713 -5.24426
-79.627 -5.24426
-79.542 -5.21727
-79.456 -5.21727
-79.371 -5.18667
-79.285 -5.18667
-79.199 -5.14863
-79.114 -5.14863
-79.028 -5.14863
-78.942 -5.10401
-78.857 -5.10401
-78.771 -5.06699
-78.686 -5.06699
-78.600 -5.02026
-78.514 -5.02026
-78.429 -4.98789
-78.343 -4.98789
-78.257 -4.95997
-78.172 -4.95997
-78.086 -4.91782
-78.001 -4.91782
-77.915 -4.91782
-77.829 -4.88532
-77.744 -4.88532
-77.658 -4.84765
-77.572 -4.84765
-77.487 -4.81729
-77.401 -4.81729
-77.316 -4.77481
-77.230 -4.77481
-77.144 -4.73542
-77.059 -4.73542
-76.973 -4.73542
-76.888 -4.71088
-76.802 -4.71088
-76.716 -4.66995
-76.631 -4.66995
-76.545 -4.63559
-76.459 -4.63559
-76.374 -4.60357
-76.288 -4.60357
-76.203 -4.57842
-76.117 -4.57842
-76.031 -4.57842
-75.946 -4.54927
-75.860 -4.54927
-75.774 -4.52541
-75.689 -4.52541
-75.603 -4.49334
-75.517 -4.49334
-75.432 -4.46014
-75.346 -4.46014
-75.261 -4.41985
-75.175 -4.41985
-75.089 -4.39483
-75.004 -4.39483
-74.918 -4.39483
-74.832 -4.35699
-74.747 -4.35699
-74.661 -4.33065
-74.576 -4.33065
-74.490 -4.29326
-74.404 -4.29326
-74.319 -4.25633
-74.233 -4.25633
-74.147 -4.22821
-74.062 -4.22821
-73.976 -4.22821
-73.891 -4.19268
-73.805 -4.19268
-73.719 -4.15834
-73.634 -4.15834
-73.548 -4.12587
-73.463 -4.12587
-73.377 -4.08996
-73.291 -4.08996
-73.206 -4.05740
-73.120 -4.05740
-73.034 -4.05740
-72.949 -4.02652
-72.863 -4.02652
-72.778 -3.98783
-72.692 -3.98783
-72.606 -3.95893
-72.521 -3.95893
-72.435 -3.93396
-72.349 -3.93396
-72.264 -3.90588
-72.178 -3.90588
-72.093 -3.87555
-72.007 -3.87555
-71.921 -3.87555
-71.836 -3.84665
-71.750 -3.84665
-71.664 -3.81627
-71.579 -3.81627
-71.493 -3.78236
-71.407 -3.78236
-71.322 -3.75164
-71.236 -3.75164
-71.151 -3.71768
-71.065 -3.71768
-70.979 -3.71768
-70.894 -3.69328
-70.808 -3.69328
-70.722 -3.66161
-70.637 -3.66161
-70.551 -3.63276
-70.466 -3.63276
-70.380 -3.59456
-70.294 -3.59456
-70.209 -3.56390
-70.123 -3.56390
-70.037 -3.56390
-69.952 -3.53195
-69.866 -3.53195
-69.781 -3.50219
-69.695 -3.50219
-69.609 -3.46714
-69.524 -3.46714
-69.438 -3.43399
-69.352 -3.43399
-69.267 -3.40298
-69.181 -3.40298
-69.096 -3.37471
-69.010 -3.37471
-68.924 -3.37471
-68.839 -3.34680
-68.753 -3.34680
-68.667 -3.32279
-68.582 -3.32279
-68.496 -3.29549
-68.411 -3.29549
-68.325 -3.26685
-68.239 -3.26685
-68.154 -3.23502
-68.068 -3.23502
-67.982 -3.23502
-67.897 -3.20887
-67.811 -3.20887
-67.726 -3.18209
-67.640 -3.18209
-67.554 -3.14930
-67.469 -3.14930
-67.383 -3.12128
-67.297 -3.12128
-67.212 -3.09482
-67.126 -3.09482
-67.041 -3.06563
-66.955 -3.06563
-66.869 -3.06563
-66.784 -3.03528
-66.698 -3.03528
-66.612 -3.00708
-66.527 -3.00708
-66.441 -2.98372
-66.356 -2.98372
-66.270 -2.95274
-66.184 -2.95274
-66.099 -2.92605
-66.013 -2.92605
-65.927 -2.92605
-65.842 -2.89565
-65.756 -2.89565
-65.671 -2.86863
-65.585 -2.86863
-65.499 -2.83928
-65.414 -2.83928
-65.328 -2.81625
-65.243 -2.81625
-65.157 -2.79280
-65.071 -2.79280
-64.986 -2.79280
-64.900 -2.76619
-64.814 -2.76619
-64.729 -2.73894
-64.643 -2.73894
-64.558 -2.71437
-64.472 -2.71437
-64.386 -2.68552
-64.301 -2.68552
-64.215 -2.65777
-64.129 -2.65777
-64.044 -2.63200
-63.958 -2.63200
-63.872 -2.63200
-63.787 -2.60587
-63.701 -2.60587
-63.616 -2.58012
-63.530 -2.58012
-63.444 -2.55565
-63.359 -2.55565
-63.273 -2.53151
-63.188 -2.53151
-63.102 -2.50461
-63.016 -2.50461
-62.931 -2.50461
-62.845 -2.48081
-62.759 -2.48081
-62.674 -2.45421
-62.588 -2.45421
-62.502 -2.42852
-62.417 -2.42852
-62.331 -2.40321
-62.246 -2.40321
-62.160 -2.37689
-62.074 -2.37689
-61.989 -2.37689
-61.903 -2.35023
-61.817 -2.35023
-61.732 -2.32459
-61.646 -2.32459
-61.561 -2.29675
-61.475 -2.29675
-61.389 -2.27233
-61.304 -2.27233
-61.218 -2.24826
-61.132 -2.24826
-61.047 -2.22356
-60.961 -2.22356
-60.876 -2.22356
-60.790 -2.19670
-60.704 -2.19670
-60.619 -2.17143
-60.533 -2.17143
-60.447 -2.14629
-60.362 -2.14629
-60.276 -2.12338
-60.191 -2.12338
-60.105 -2.09867
-60.019 -2.09867
-59.934 -2.09867
-59.848 -2.07587
-59.762 -2.07587
-59.677 -2.04863
-59.591 -2.04863
-59.506 -2.02415
-59.420 -2.02415
-59.334 -1.99853
-59.249 -1.99853
-59.163 -1.97363
-59.077 -1.97363
-58.992 -1.97363
-58.906 -1.94743
-58.821 -1.94743
-58.735 -1.92442
-58.649 -1.92442
-58.564 -1.89938
-58.478 -1.89938
-58.392 -1.87686
-58.307 -1.87686
-58.221 -1.85409
-58.136 -1.85409
-58.050 -1.83270
-57.964 -1.83270
-57.879 -1.83270
-57.793 -1.80976
-57.707 -1.80976
-57.622 -1.78545
-57.536 -1.78545
-57.451 -1.76270
-57.365 -1.76270
-57.279 -1.73694
-57.194 -1.73694
-57.108 -1.71154
-57.022 -1.71154
-56.937 -1.71154
-56.851 -1.68604
-56.766 -1.68604
-56.680 -1.66320
-56.594 -1.66320
-56.509 -1.63983
-56.423 -1.63983
-56.337 -1.61786
-56.252 -1.61786
-56.166 -1.59604
-56.081 -1.59604
-55.995 -1.59604
-55.909 -1.57428
-55.824 -1.57428
-55.738 -1.55183
-55.652 -1.55183
-55.567 -1.52687
-55.481 -1.52687
-55.396 -1.50278
-55.310 -1.50278
-55.224 -1.48054
-55.139 -1.48054
-55.053 -1.45714
-54.967 -1.45714
-54.882 -1.45714
-54.796 -1.43538
-54.711 -1.43538
-54.625 -1.41224
-54.539 -1.41224
-54.454 -1.39099
-54.368 -1.39099
-54.282 -1.36787
-54.197 -1.36787
-54.111 -1.34514
-54.026 -1.34514
-53.940 -1.34514
-53.854 -1.32292
-53.769 -1.32292
-53.683 -1.30211
-53.597 -1.30211
-53.512 -1.28232
-53.426 -1.28232
-53.341 -1.26179
-53.255 -1.26179
-53.169 -1.24271
-53.084 -1.24271
-52.998 -1.24271
-52.912 -1.22133
-52.827 -1.22133
-52.741 -1.19993
-52.656 -1.19993
-52.570 -1.18115
-52.484 -1.18115
-52.399 -1.16164
-52.313 -1.16164
-52.227 -1.14058
-52.142 -1.14058
-52.056 -1.11910
-51.971 -1.11910
-51.885 -1.11910
-51.799 -1.10103
-51.714 -1.10103
-51.628 -1.08072
-51.542 -1.08072
-51.457 -1.06093
-51.371 -1.06093
-51.286 -1.04041
-51.200 -1.04041
-51.114 -1.02081
-51.029 -1.02081
-50.943 -1.02081
-50.857 -1.00073
-50.772 -1.00073
-50.686 -0.98186
-50.601 -0.98186
-50.515 -0.96243
-50.429 -0.96243
-50.344 -0.94275
-50.258 -0.94275
-50.172 -0.92547
-50.087 -0.92547
-50.001 -0.92547
-49.916 -0.90855
-49.830 -0.90855
-49.744 -0.88949
-49.659 -0.88949
-49.573 -0.87305
-49.487 -0.87305
-49.402 -0.85371
-49.316 -0.85371
-49.231 -0.83542
-49.145 -0.83542
-49.059 -0.81788
-48.974 -0.81788
-48.888 -0.81788
-48.802 -0.79878
-48.717 -0.79878
-48.631 -0.77972
-48.546 -0.77972
-48.460 -0.76364
-48.374 -0.76364
-48.289 -0.74623
-48.203 -0.74623
-48.117 -0.72893
-48.032 -0.72893
-47.946 -0.72893
-47.861 -0.71347
-47.775 -0.71347
-47.689 -0.69840
-47.604 -0.69840
-47.518 -0.68240
-47.432 -0.68240
-47.347 -0.66536
-47.261 -0.66536
-47.176 -0.64884
-47.090 -0.64884
-47.004 -0.64884
-46.919 -0.63294
-46.833 -0.63294
-46.747 -0.61789
-46.662 -0.61789
-46.576 -0.60150
-46.491 -0.60150
-46.405 -0.58452
-46.319 -0.58452
-46.234 -0.56803
-46.148 -0.56803
-46.062 -0.55167
-45.977 -0.55167
-45.891 -0.55167
-45.806 -0.53815
-45.720 -0.53815
-45.634 -0.52090
-45.549 -0.52090
-45.463 -0.50550
-45.377 -0.50550
-45.292 -0.48950
-45.206 -0.48950
-45.121 -0.47522
-45.035 -0.47522
-44.949 -0.47522
-44.864 -0.46094
-44.778 -0.46094
-44.692 -0.44646
-44.607 -0.44646
-44.521 -0.43078
-44.436 -0.43078
-44.350 -0.41505
-44.264 -0.41505
-44.179 -0.39912
-44.093 -0.39912
-44.007 -0.39912
-43.922 -0.38477
-43.836 -0.38477
-43.751 -0.36987
-43.665 -0.36987
-43.579 -0.35703
-43.494 -0.35703
-43.408 -0.34358
-43.322 -0.34358
-43.237 -0.32830
-43.151 -0.32830
-43.066 -0.31545
-42.980 -0.31545
-42.894 -0.31545
-42.809 -0.30257
-42.723 -0.30257
-42.637 -0.28997
-42.552 -0.28997
-42.466 -0.27636
-42.381 -0.27636
-42.295 -0.26274
-42.209 -0.26274
-42.124 -0.24977
-42.038 -0.24977
-41.953 -0.24977
-41.867 -0.23633
-41.781 -0.23633
-41.696 -0.22437
-41.610 -0.22437
-41.524 -0.21150
-41.439 -0.21150
-41.353 -0.19836
-41.267 -0.19836
-41.182 -0.18481
-41.096 -0.18481
-41.011 -0.17142
-40.925 -0.17142
-40.839 -0.17142
-40.754 -0.15852
-40.668 -0.15852
-40.582 -0.14664
-40.497 -0.14664
-40.411 -0.13281
-40.326 -0.13281
-40.240 -0.11914
-40.154 -0.11914
-40.069 -0.10529
-39.983 -0.10529
-39.897 -0.10529
-39.812 -0.09159
-39.726 -0.09159
-39.641 -0.08062
-39.555 -0.08062
-39.469 -0.06693
-39.384 -0.06693
-39.298 -0.05416
-39.212 -0.05416
-39.127 -0.04177
-39.041 -0.04177
-38.956 -0.04177
-38.870 -0.02814
-38.784 -0.02814
-38.699 -0.01362
-38.613 -0.01362
-38.527 0.00005
-38.442 0.00005
-38.356 0.01271
-38.271 0.01271
-38.185 0.02810
-38.099 0.02810
-38.014 0.04096
-37.928 0.04096
-37.843 0.04096
-37.757 0.05530
-37.671 0.05530
-37.586 0.06831
-37.500 0.06831
-37.414 0.08085
-37.329 0.08085
-37.243 0.09469
-37.157 0.09469
-37.072 0.10734
-36.986 0.10734
-36.901 0.10734
-36.815 0.12100
-36.729 0.12100
-36.644 0.13468
-36.558 0.13468
-36.472 0.14818
-36.387 0.14818
-36.301 0.16121
-36.216 0.16121
-36.130 0.17449
-36.044 0.17449
-35.959 0.17449
-35.873 0.18745
-35.787 0.18745
-35.702 0.20067
-35.616 0.20067
-35.531 0.21347
-35.445 0.21347
-35.359 0.22538
-35.274 0.22538
-35.188 0.23884
-35.102 0.23884
-35.017 0.25102
-34.931 0.25102
-34.846 0.25102
-34.760 0.26468
-34.674 0.26468
-34.589 0.27636
-34.503 0.27636
-34.417 0.28773
-34.332 0.28773
-34.246 0.30126
-34.161 0.30126
-34.075 0.31550
-33.989 0.31550
-33.904 0.31550
-33.818 0.32654
-33.732 0.32654
-33.647 0.33828
-33.561 0.33828
-33.476 0.35001
-33.390 0.35001
-33.304 0.36333
-33.219 0.36333
-33.133 0.37347
-33.047 0.37347
-32.962 0.37347
-32.876 0.38517
-32.791 0.38517
-32.705 0.39684
-32.619 0.39684
-32.534 0.41033
-32.448 0.41033
-32.362 0.42236
-32.277 0.42236
-32.191 0.43402
-32.106 0.43402
-32.020 0.44511
-31.934 0.44511
-31.849 0.44511
-31.763 0.45703
-31.677 0.45703
-31.592 0.46923
-31.506 0.46923
-31.421 0.48077
-31.335 0.48077
-31.249 0.49172
-31.164 0.49172
-31.078 0.50326
-30.992 0.50326
-30.907 0.50326
-30.821 0.51499
-30.736 0.51499
-30.650 0.52839
-30.564 0.52839
-30.479 0.53994
-30.393 0.53994
-30.307 0.55162
-30.222 0.55162
-30.136 0.56221
-30.051 0.56221
-29.965 0.56221
-29.879 0.57392
-29.794 0.57392
-29.708 0.58520
-29.622 0.58520
-29.537 0.59552
-29.451 0.59552
-29.366 0.60687
-29.280 0.60687
-29.194 0.61805
-29.109 0.61805
-29.023 0.62768
-28.938 0.62768
-28.852 0.62768
-28.766 0.63851
-28.681 0.63851
-28.595 0.65043
-28.509 0.65043
-28.424 0.66038
-28.338 0.66038
-28.252 0.67057
-28.167 0.67057
-28.081 0.68085
-27.996 0.68085
-27.910 0.68085
-27.824 0.69192
-27.739 0.69192
-27.653 0.70350
-27.567 0.70350
-27.482 0.71460
-27.396 0.71460
-27.311 0.72498
-27.225 0.72498
-27.139 0.73485
-27.054 0.73485
-26.968 0.73485
-26.882 0.74547
-26.797 0.74547
-26.711 0.75591
-26.626 0.75591
-26.540 0.76627
-26.454 0.76627
-26.369 0.77657
-26.283 0.77657
-26.197 0.78674
-26.112 0.78674
-26.026 0.79584
-25.941 0.79584
-25.855 0.79584
-25.769 0.80524
-25.684 0.80524
-25.598 0.81564
-25.512 0.81564
-25.427 0.82557
-25.341 0.82557
-25.256 0.83666
-25.170 0.83666
-25.084 0.84571
-24.999 0.84571
-24.913 0.84571
-24.828 0.85565
-24.742 0.85565
-24.656 0.86545
-24.571 0.86545
-24.485 0.87661
-24.399 0.87661
-24.314 0.88627
-24.228 0.88627
-24.142 0.89585
-24.057 0.89585
-23.971 0.89585
-23.886 0.90587
-23.800 0.90587
-23.714 0.91472
-23.629 0.91472
-23.543 0.92348
-23.457 0.92348
-23.372 0.93127
-23.286 0.93127
-23.201 0.93945
-23.115 0.93945
-23.029 0.94836
-22.944 0.94836
-22.858 0.94836
-22.772 0.95826
-22.687 0.95826
-22.601 0.96767
-22.516 0.96767
-22.430 0.97826
-22.344 0.97826
-22.259 0.98895
-22.173 0.98895
-22.087 0.99758
-22.002 0.99758
-21.916 0.99758
-21.831 1.00789
-21.745 1.00789
-21.659 1.01758
-21.574 1.01758
-21.488 1.02773
-21.402 1.02773
-21.317 1.03634
-21.231 1.03634
-21.146 1.04591
-21.060 1.04591
-20.974 1.04591
-20.889 1.05490
-20.803 1.05490
-20.717 1.06524
-20.632 1.06524
-20.546 1.07601
-20.461 1.07601
-20.375 1.08576
-20.289 1.08576
-20.204 1.09569
-20.118 1.09569
-20.032 1.10618
-19.947 1.10618
-19.861 1.10618
-19.776 1.11653
-19.690 1.11653
-19.604 1.12655
-19.519 1.12655
-19.433 1.13617
-19.347 1.13617
-19.262 1.14701
-19.176 1.14701
-19.091 1.15810
-19.005 1.15810
-18.919 1.15810
-18.834 1.16755
-18.748 1.16755
-18.662 1.17738
-18.577 1.17738
-18.491 1.18865
-18.406 1.18865
-18.320 1.19933
-18.234 1.19933
-18.149 1.21127
-18.063 1.21127
-17.977 1.22201
-17.892 1.22201
-17.806 1.22201
-17.721 1.23247
-17.635 1.23247
-17.549 1.24367
-17.464 1.24367
-17.378 1.25550
-17.292 1.25550
-17.207 1.26726
-17.121 1.26726
-17.036 1.27722
-16.950 1.27722
-16.864 1.27722
-16.779 1.28913
-16.693 1.28913
-16.607 1.30049
-16.522 1.30049
-16.436 1.31284
-16.351 1.31284
-16.265 1.32464
-16.179 1.32464
-16.094 1.33876
-16.008 1.33876
-15.922 1.33876
-15.837 1.35358
-15.751 1.35358
-15.666 1.36537
-15.580 1.36537
-15.494 1.37806
-15.409 1.37806
-15.323 1.39076
-15.237 1.39076
-15.152 1.40440
-15.066 1.40440
-14.981 1.41815
-14.895 1.41815
-14.809 1.41815
-14.724 1.42979
-14.638 1.42979
-14.552 1.44437
-14.467 1.44437
-14.381 1.45668
-14.296 1.45668
-14.210 1.47033
-14.124 1.47033
-14.039 1.48528
-13.953 1.48528
-13.867 1.48528
-13.782 1.50030
-13.696 1.50030
-13.611 1.51240
-13.525 1.51240
-13.439 1.52671
-13.354 1.52671
-13.268 1.54090
-13.182 1.54090
-13.097 1.55357
-13.011 1.55357
-12.926 1.55357
-12.840 1.56810
-12.754 1.56810
-12.669 1.58352
-12.583 1.58352
-12.497 1.59757
-12.412 1.59757
-12.326 1.61253
-12.241 1.61253
-12.155 1.62746
-12.069 1.62746
-11.984 1.64149
-11.898 1.64149
-11.812 1.64149
-11.727 1.65504
-11.641 1.65504
-11.556 1.66979
-11.470 1.66979
-11.384 1.68532
-11.299 1.68532
-11.213 1.69928
-11.127 1.69928
-11.042 1.71172
-10.956 1.71172
-10.871 1.71172
-10.785 1.72650
-10.699 1.72650
-10.614 1.73797
-10.528 1.73797
-10.442 1.75207
-10.357 1.75207
-10.271 1.76365
-10.186 1.76365
-10.100 1.77427
-10.014 1.77427
-9.929 1.77427
-9.843 1.78516
-9.757 1.78516
-9.672 1.79575
-9.586 1.79575
-9.501 1.80878
-9.415 1.80878
-9.329 1.82094
-9.244 1.82094
-9.158 1.83431
-9.072 1.83431
-8.987 1.84730
-8.901 1.84730
-8.816 1.84730
-8.730 1.86103
-8.644 1.86103
-8.559 1.87201
-8.473 1.87201
-8.387 1.88516
-8.302 1.88516
-8.216 1.89738
-8.131 1.89738
-8.045 1.90845
-7.959 1.90845
-7.874 1.90845
-7.788 1.92068
-7.702 1.92068
-7.617 1.93227
-7.531 1.93227
-7.446 1.94678
-7.360 1.94678
-7.274 1.95915
-7.189 1.95915
-7.103 1.97229
-7.017 1.97229
-6.932 1.97229
-6.846 1.98355
-6.761 1.98355
-6.675 1.99548
-6.589 1.99548
-6.504 2.00842
-6.418 2.00842
-6.332 2.02196
-6.247 2.02196
-6.161 2.03540
-6.076 2.03540
-5.990 2.04699
-5.904 2.04699
-5.819 2.04699
-5.733 2.05808
-5.647 2.05808
-5.562 2.07107
-5.476 2.07107
-5.391 2.08443
-5.305 2.08443
-5.219 2.09745
-5.134 2.09745
-5.048 2.10961
-4.962 2.10961
-4.877 2.10961
-4.791 2.12288
-4.706 2.12288
-4.620 2.13718
-4.534 2.13718
-4.449 2.15483
-4.363 2.15483
-4.277 2.16859
-4.192 2.16859
-4.106 2.18302
-4.021 2.18302
-3.935 2.18302
-3.849 2.19709
-3.764 2.19709
-3.678 2.21039
-3.592 2.21039
-3.507 2.22396
-3.421 2.22396
-3.336 2.23837
-3.250 2.23837
-3.164 2.25572
-3.079 2.25572
-2.993 2.26966
-2.907 2.26966
-2.822 2.26966
-2.736 2.28576
-2.651 2.28576
-2.565 2.30048
-2.479 2.30048
-2.394 2.31407
-2.308 2.31407
-2.222 2.32723
-2.137 2.32723
-2.051 2.34395
-1.966 2.34395
-1.880 2.34395
-1.794 2.36046
-1.709 2.36046
-1.623 2.37689
-1.537 2.37689
-1.452 2.39680
-1.366 2.39680
-1.281 2.41106
-1.195 2.41106
-1.109 2.42820
-1.024 2.42820
-0.938 2.42820
-0.852 2.44656
-0.767 2.44656
-0.681 2.46258
-0.596 2.46258
-0.510 2.47931
-0.424 2.47931
-0.339 2.49409
-0.253 2.49409
-0.167 2.51299
-0.082 2.51299
0.004 2.53064
0.089 2.53064
0.175 2.53064
0.261 2.54696
0.346 2.54696
0.432 2.56477
0.518 2.56477
0.603 2.58286
0.689 2.58286
0.774 2.59864
0.860 2.59864
0.946 2.61407
1.031 2.61407
1.117 2.61407
1.203 2.63505
1.288 2.63505
1.374 2.65641
1.459 2.65641
1.545 2.67540
1.631 2.67540
1.716 2.69592
1.802 2.69592
1.888 2.71825
1.973 2.71825
2.059 2.71825
2.144 2.73311
2.230 2.73311
2.316 2.75217
2.401 2.75217
2.487 2.77241
2.573 2.77241
2.658 2.79302
2.744 2.79302
2.829 2.81513
2.915 2.81513
3.001 2.83723
3.086 2.83723
3.172 2.83723
3.258 2.85559
3.343 2.85559
3.429 2.87804
3.514 2.87804
3.600 2.89973
3.686 2.89973
3.771 2.91794
3.857 2.91794
3.943 2.93894
4.028 2.93894
4.114 2.93894
4.199 2.95856
4.285 2.95856
4.371 2.97958
4.456 2.97958
4.542 2.99994
4.628 2.99994
4.713 3.02607
4.799 3.02607
4.884 3.05256
4.970 3.05256
5.056 3.05256
5.141 3.08083
5.227 3.08083
5.313 3.10029
5.398 3.10029
5.484 3.12098
5.569 3.12098
5.655 3.15292
5.741 3.15292
5.826 3.17712
5.912 3.17712
5.998 3.20537
6.083 3.20537
6.169 3.20537
6.254 3.23567
6.340 3.23567
6.426 3.27056
6.511 3.27056
6.597 3.29895
6.683 3.29895
6.768 3.33312
6.854 3.33312
6.939 3.36287
7.025 3.36287
7.111 3.36287
7.196 3.39689
7.282 3.39689
7.368 3.43124
7.453 3.43124
7.539 3.46673
7.624 3.46673
7.710 3.50261
7.796 3.50261
7.881 3.53801
7.967 3.53801
8.053 3.57193
8.138 3.57193
8.224 3.57193
8.309 3.60053
8.395 3.60053
8.481 3.63466
8.566 3.63466
8.652 3.67338
8.738 3.67338
8.823 3.71819
8.909 3.71819
8.994 3.75750
9.080 3.75750
9.166 3.75750
9.251 3.78840
9.337 3.78840
9.423 3.82820
9.508 3.82820
9.594 3.87555
9.679 3.87555
9.765 3.92892
9.851 3.92892
9.936 3.98517
10.022 3.98517
10.108 3.98517
10.193 4.03764
10.279 4.03764
10.364 4.08118
10.450 4.08118
10.536 4.12434
10.621 4.12434
10.707 4.18459
10.793 4.18459
10.878 4.23411
10.964 4.23411
11.049 4.29506
11.135 4.29506
11.221 4.29506
11.306 4.35129
11.392 4.35129
11.478 4.41682
11.563 4.41682
11.649 4.46225
11.734 4.46225
11.820 4.51869
11.906 4.51869
11.991 4.59272
12.077 4.59272
12.163 4.59272
12.248 4.65837
12.334 4.65837
12.419 4.71493
12.505 4.71493
12.591 4.76909
12.676 4.76909
12.762 4.83235
12.848 4.83235
12.933 4.89335
13.019 4.89335
13.104 4.89335
13.190 4.96342
13.276 4.96342
13.361 5.04055
13.447 5.04055
13.533 5.10998
13.618 5.10998
13.704 5.15279
13.789 5.15279
13.875 5.22172
13.961 5.22172
14.046 5.29330
14.132 5.29330
14.218 5.29330
14.303 5.37553
14.389 5.37553
14.474 5.43157
14.560 5.43157
14.646 5.53554
14.731 5.53554
14.817 5.60806
14.903 5.60806
14.988 5.70403
15.074 5.70403
15.159 5.70403
15.245 5.76328
15.331 5.76328
15.416 5.82624
15.502 5.82624
15.588 5.90212
15.673 5.90212
15.759 6.00824
15.844 6.00824
15.930 6.09457
16.016 6.09457
16.101 6.09457
16.187 6.17170
16.273 6.17170
16.358 6.21261
16.444 6.21261
16.529 6.34639
16.615 6.34639
16.701 6.41696
16.786 6.41696
16.872 6.48502
16.958 6.48502
17.043 6.55803
17.129 6.55803
17.214 6.55803
17.300 6.68336
17.386 6.68336
17.471 6.75244
17.557 6.75244
17.643 6.80486
17.728 6.80486
17.814 6.89491
17.899 6.89491
17.985 6.91874
18.071 6.91874
18.156 6.91874
18.242 6.98093
18.328 6.98093
18.413 7.04724
18.499 7.04724
18.584 7.07505
18.670 7.07505
18.756 7.14813
18.841 7.14813
18.927 7.21070
19.013 7.21070
19.098 7.21070
19.184 7.26033
19.269 7.26033
19.355 7.31255
19.441 7.31255
19.526 7.38671
19.612 7.38671
19.698 7.50938
19.783 7.50938
19.869 7.57686
19.954 7.57686
20.040 7.67455
20.126 7.67455
20.211 7.67455
20.297 7.70053
20.383 7.70053
20.468 7.75462
20.554 7.75462
20.639 7.90422
20.725 7.90422
20.811 7.97093
20.896 7.97093
20.982 8.11940
21.068 8.11940
21.153 8.11940
21.239 8.24727
21.324 8.24727
21.410 8.29380
21.496 8.29380
21.581 8.44799
21.667 8.44799
21.753 8.50516
21.838 8.50516
21.924 8.50516
22.009 8.50516
22.095 8.50516
22.181 8.63034
22.266 8.63034
22.352 8.77347
22.438 8.77347
22.523 8.85352
22.609 8.85352
22.694 8.94055
22.780 8.94055
22.866 9.03587
22.951 9.03587
23.037 9.03587
23.123 9.03587
23.208 9.03587
23.294 9.03587
23.379 9.03587
23.465 9.03587
23.551 9.03587
23.636 9.03587
23.722 9.03587
23.808 9.03587
23.893 9.03587
23.979 9.14124
24.064 9.14124
24.150 9.14124


==> figs/data/azm_drcdf_zhou.dat <==
x y
-15.837 -9.14124
-15.751 -9.14124
-15.666 -9.14124
-15.580 -9.14124
-15.494 -8.63034
-15.409 -8.63034
-15.323 -8.44799
-15.237 -8.44799
-15.152 -8.29380
-15.066 -8.29380
-14.981 -8.04241
-14.895 -8.04241
-14.809 -8.04241
-14.724 -7.84167
-14.638 -7.84167
-14.552 -7.34894
-14.467 -7.34894
-14.381 -6.90675
-14.296 -6.90675
-14.210 -6.71238
-14.124 -6.71238
-14.039 -6.60102
-13.953 -6.60102
-13.867 -6.60102
-13.782 -6.36704
-13.696 -6.36704
-13.611 -6.11061
-13.525 -6.11061
-13.439 -5.93325
-13.354 -5.93325
-13.268 -5.71488
-13.182 -5.71488
-13.097 -5.56330
-13.011 -5.56330
-12.926 -5.56330
-12.840 -5.25803
-12.754 -5.25803
-12.669 -5.06890
-12.583 -5.06890
-12.497 -4.87103
-12.412 -4.87103
-12.326 -4.69351
-12.241 -4.69351
-12.155 -4.50209
-12.069 -4.50209
-11.984 -4.32140
-11.898 -4.32140
-11.812 -4.32140
-11.727 -4.13274
-11.641 -4.13274
-11.556 -3.93840
-11.470 -3.93840
-11.384 -3.76824
-11.299 -3.76824
-11.213 -3.56702
-11.127 -3.56702
-11.042 -3.40031
-10.956 -3.40031
-10.871 -3.40031
-10.785 -3.26819
-10.699 -3.26819
-10.614 -3.10174
-10.528 -3.10174
-10.442 -2.94369
-10.357 -2.94369
-10.271 -2.78626
-10.186 -2.78626
-10.100 -2.64520
-10.014 -2.64520
-9.929 -2.64520
-9.843 -2.49595
-9.757 -2.49595
-9.672 -2.35488
-9.586 -2.35488
-9.501 -2.22248
-9.415 -2.22248
-9.329 -2.07623
-9.244 -2.07623
-9.158 -1.94526
-9.072 -1.94526
-8.987 -1.80642
-8.901 -1.80642
-8.816 -1.80642
-8.730 -1.67238
-8.644 -1.67238
-8.559 -1.53534
-8.473 -1.53534
-8.387 -1.41035
-8.302 -1.41035
-8.216 -1.28092
-8.131 -1.28092
-8.045 -1.16703
-7.959 -1.16703
-7.874 -1.16703
-7.788 -1.05359
-7.702 -1.05359
-7.617 -0.94322
-7.531 -0.94322
-7.446 -0.83271
-7.360 -0.83271
-7.274 -0.71887
-7.189 -0.71887
-7.103 -0.61026
-7.017 -0.61026
-6.932 -0.61026
-6.846 -0.50428
-6.761 -0.50428
-6.675 -0.39788
-6.589 -0.39788
-6.504 -0.29717
-6.418 -0.29717
-6.332 -0.19057
-6.247 -0.19057
-6.161 -0.08720
-6.076 -0.08720
-5.990 0.03015
-5.904 0.03015
-5.819 0.03015
-5.733 0.14755
-5.647 0.14755
-5.562 0.26526
-5.476 0.26526
-5.391 0.39343
-5.305 0.39343
-5.219 0.52900
-5.134 0.52900
-5.048 0.66409
-4.962 0.66409
-4.877 0.66409
-4.791 0.81183
-4.706 0.81183
-4.620 0.96368
-4.534 0.96368
-4.449 1.12855
-4.363 1.12855
-4.277 1.29314
-4.192 1.29314
-4.106 1.49281
-4.021 1.49281
-3.935 1.49281
-3.849 1.68613
-3.764 1.68613
-3.678 1.89183
-3.592 1.89183
-3.507 2.10874
-3.421 2.10874
-3.336 2.34903
-3.250 2.34903
-3.164 2.60271
-3.079 2.60271
-2.993 2.90022
-2.907 2.90022
-2.822 2.90022
-2.736 3.21302
-2.651 3.21302
-2.565 3.54322
-2.479 3.54322
-2.394 3.89547
-2.308 3.89547
-2.222 4.30226
-2.137 4.30226
-2.051 4.74652
-1.966 4.74652
-1.880 4.74652
-1.794 5.26499
-1.709 5.26499
-1.623 5.79427
-1.537 5.79427
-1.452 6.54965
-1.366 6.54965
-1.281 7.24351
-1.195 7.24351
-1.109 7.75462
-1.024 7.75462
-0.938 7.75462
-0.852 9.14124
-0.767 9.14124


==> figs/data/azm_mech_avg_pprime.dat <==
n reg_pct ylog
229.5 59.8457 1.78423
249.5 50.4434 1.71133
269.5 23.6172 1.39124
289.5 2.8380 0.58411
309.5 0.1515 0.06127
329.5 0.0152 0.00654
349.5 0.0000 0.00000
369.5 0.0000 0.00000
389.5 0.0000 0.00000
409.5 0.0000 0.00000
429.5 0.0000 0.00000
449.5 0.0000 0.00000
469.5 0.0000 0.00000
489.5 0.0000 0.00000
509.5 0.0000 0.00000
529.5 0.0000 0.00000
549.5 0.0000 0.00000
569.5 0.0000 0.00000
589.5 0.0000 0.00000
609.5 0.0000 0.00000
630.0 0.0000 0.00000


==> figs/data/azm_mech_cvar.dat <==
n reg_pct ylog
229.5 0.5556 0.19189
249.5 0.0000 0.00000
269.5 0.0000 0.00000
289.5 0.0000 0.00000
309.5 0.0000 0.00000
329.5 0.0000 0.00000
349.5 0.0000 0.00000
369.5 0.0000 0.00000
389.5 0.0000 0.00000
409.5 0.0000 0.00000
429.5 0.0000 0.00000
449.5 0.0000 0.00000
469.5 0.0000 0.00000
489.5 0.0000 0.00000
509.5 0.0000 0.00000
529.5 0.0000 0.00000
549.5 0.0000 0.00000
569.5 0.0000 0.00000
589.5 0.0000 0.00000
609.5 0.0000 0.00000
630.0 0.0000 0.00000


==> figs/data/azm_mech_mean.dat <==
n reg_pct ylog
229.5 71.1574 1.85828
249.5 57.4924 1.76710
269.5 26.2396 1.43520
289.5 5.3046 0.79966
309.5 0.7727 0.24864
329.5 0.0152 0.00654
349.5 0.0000 0.00000
369.5 0.0000 0.00000
389.5 0.0000 0.00000
409.5 0.0000 0.00000
429.5 0.0000 0.00000
449.5 0.0000 0.00000
469.5 0.0000 0.00000
489.5 0.0000 0.00000
509.5 0.0000 0.00000
529.5 0.0000 0.00000
549.5 0.0000 0.00000
569.5 0.0000 0.00000
589.5 0.0000 0.00000
609.5 0.0000 0.00000
630.0 0.0000 0.00000


==> figs/data/azm_mech_mean_attackgap.dat <==
n reg_pct ylog
229.5 99.1975 2.00086
249.5 78.9602 1.90287
269.5 35.6142 1.56365
289.5 7.5334 0.93112
309.5 1.2576 0.35364
329.5 0.1365 0.05556
349.5 0.0000 0.00000
369.5 0.0000 0.00000
389.5 0.0000 0.00000
409.5 0.0000 0.00000
429.5 0.0000 0.00000
449.5 0.0000 0.00000
469.5 0.0000 0.00000
489.5 0.0000 0.00000
509.5 0.0000 0.00000
529.5 0.0000 0.00000
549.5 0.0000 0.00000
569.5 0.0000 0.00000
589.5 0.0000 0.00000
609.5 0.0000 0.00000
630.0 0.0000 0.00000


==> figs/data/azm_mech_p95_delta.dat <==
n reg_pct ylog
229.5 4.3056 0.72473
249.5 0.0000 0.00000
269.5 0.0000 0.00000
289.5 0.0000 0.00000
309.5 0.0000 0.00000
329.5 0.0000 0.00000
349.5 0.0000 0.00000
369.5 0.0000 0.00000
389.5 0.0000 0.00000
409.5 0.0000 0.00000
429.5 0.0000 0.00000
449.5 0.0000 0.00000
469.5 0.0000 0.00000
489.5 0.0000 0.00000
509.5 0.0000 0.00000
529.5 0.0000 0.00000
549.5 0.0000 0.00000
569.5 0.0000 0.00000
589.5 0.0000 0.00000
609.5 0.0000 0.00000
630.0 0.0000 0.00000


==> figs/data/azm_mech_p95_pprime.dat <==
n reg_pct ylog
229.5 24.5988 1.40822
249.5 8.0122 0.95483
269.5 2.0497 0.48426
289.5 0.0743 0.03112
309.5 0.0000 0.00000
329.5 0.0000 0.00000
349.5 0.0000 0.00000
369.5 0.0000 0.00000
389.5 0.0000 0.00000
409.5 0.0000 0.00000
429.5 0.0000 0.00000
449.5 0.0000 0.00000
469.5 0.0000 0.00000
489.5 0.0000 0.00000
509.5 0.0000 0.00000
529.5 0.0000 0.00000
549.5 0.0000 0.00000
569.5 0.0000 0.00000
589.5 0.0000 0.00000
609.5 0.0000 0.00000
630.0 0.0000 0.00000


==> figs/data/azm_mech_p99_delta.dat <==
n reg_pct ylog
229.5 0.4167 0.15127
249.5 0.0000 0.00000
269.5 0.0000 0.00000
289.5 0.0000 0.00000
309.5 0.0000 0.00000
329.5 0.0000 0.00000
349.5 0.0000 0.00000
369.5 0.0000 0.00000
389.5 0.0000 0.00000
409.5 0.0000 0.00000
429.5 0.0000 0.00000
449.5 0.0000 0.00000
469.5 0.0000 0.00000
489.5 0.0000 0.00000
509.5 0.0000 0.00000
529.5 0.0000 0.00000
549.5 0.0000 0.00000
569.5 0.0000 0.00000
589.5 0.0000 0.00000
609.5 0.0000 0.00000
630.0 0.0000 0.00000


==> figs/data/azm_mech_raise.dat <==
n reg_pct ylog
229.5 80.3379 1.91029
249.5 56.0470 1.75623
269.5 18.3474 1.28662
289.5 2.2543 0.51246
309.5 0.2042 0.08069
329.5 0.0249 0.01069
349.5 0.0000 0.00000
369.5 0.0000 0.00000
389.5 0.0000 0.00000
409.5 0.0000 0.00000
429.5 0.0000 0.00000
449.5 0.0000 0.00000
469.5 0.0000 0.00000
489.5 0.0000 0.00000
509.5 0.0000 0.00000
529.5 0.0000 0.00000
549.5 0.0000 0.00000
569.5 0.0000 0.00000
589.5 0.0000 0.00000
609.5 0.0000 0.00000
630.0 0.0000 0.00000


==> figs/data/azm_mech_zhou.dat <==
n reg_pct ylog
229.5 0.0000 0.00000
249.5 0.0000 0.00000
269.5 0.0000 0.00000
289.5 0.0000 0.00000
309.5 0.0000 0.00000
329.5 0.0000 0.00000
349.5 0.0000 0.00000
369.5 0.0000 0.00000
389.5 0.0000 0.00000
409.5 0.0000 0.00000
429.5 0.0000 0.00000
449.5 0.0000 0.00000
469.5 0.0000 0.00000
489.5 0.0000 0.00000
509.5 0.0000 0.00000
529.5 0.0000 0.00000
549.5 0.0000 0.00000
569.5 0.0000 0.00000
589.5 0.0000 0.00000
609.5 0.0000 0.00000
630.0 0.0000 0.00000


==> figs/data/intro_real_h.dat <==
x y
0.000 0.03535
2.508 0.04551
5.017 0.05760
7.525 0.07172
10.033 0.08786
12.542 0.10596
15.050 0.12589
17.559 0.14740
20.067 0.17021
22.575 0.19397
25.084 0.21830
27.592 0.24282
30.100 0.26715
32.609 0.29096
35.117 0.31395
37.625 0.33591
40.134 0.35666
42.642 0.37609
45.151 0.39414
47.659 0.41081
50.167 0.42610
52.676 0.44004
55.184 0.45267
57.692 0.46403
60.201 0.47415
62.709 0.48308
65.217 0.49085
67.726 0.49751
70.234 0.50313
72.742 0.50778
75.251 0.51157
77.759 0.51459
80.268 0.51699
82.776 0.51889
85.284 0.52043
87.793 0.52172
90.301 0.52287
92.809 0.52396
95.318 0.52507
97.826 0.52622
100.334 0.52745
102.843 0.52876
105.351 0.53016
107.860 0.53165
110.368 0.53324
112.876 0.53495
115.385 0.53677
117.893 0.53873
120.401 0.54086
122.910 0.54316
125.418 0.54564
127.926 0.54830
130.435 0.55112
132.943 0.55408
135.452 0.55713
137.960 0.56024
140.468 0.56334
142.977 0.56639
145.485 0.56935
147.993 0.57219
150.502 0.57490
153.010 0.57746
155.518 0.57990
158.027 0.58223
160.535 0.58447
163.043 0.58665
165.552 0.58878
168.060 0.59089
170.569 0.59298
173.077 0.59505
175.585 0.59711
178.094 0.59917
180.602 0.60124
183.110 0.60337
185.619 0.60559
188.127 0.60800
190.635 0.61065
193.144 0.61363
195.652 0.61700
198.161 0.62083
200.669 0.62515
203.177 0.62994
205.686 0.63518
208.194 0.64080
210.702 0.64674
213.211 0.65288
215.719 0.65915
218.227 0.66546
220.736 0.67174
223.244 0.67795
225.753 0.68409
228.261 0.69018
230.769 0.69624
233.278 0.70234
235.786 0.70854
238.294 0.71492
240.803 0.72154
243.311 0.72846
245.819 0.73572
248.328 0.74336
250.836 0.75138
253.344 0.75976
255.853 0.76848
258.361 0.77748
260.870 0.78672
263.378 0.79610
265.886 0.80555
268.395 0.81496
270.903 0.82424
273.411 0.83329
275.920 0.84201
278.428 0.85033
280.936 0.85818
283.445 0.86550
285.953 0.87228
288.462 0.87849
290.970 0.88416
293.478 0.88934
295.987 0.89408
298.495 0.89846
301.003 0.90257
303.512 0.90650
306.020 0.91036
308.528 0.91422
311.037 0.91816
313.545 0.92223
316.054 0.92647
318.562 0.93088
321.070 0.93545
323.579 0.94014
326.087 0.94489
328.595 0.94963
331.104 0.95427
333.612 0.95871
336.120 0.96286
338.629 0.96662
341.137 0.96987
343.645 0.97252
346.154 0.97448
348.662 0.97563
351.171 0.97588
353.679 0.97514
356.187 0.97331
358.696 0.97032
361.204 0.96608
363.712 0.96055
366.221 0.95369
368.729 0.94550
371.237 0.93602
373.746 0.92533
376.254 0.91353
378.763 0.90079
381.271 0.88726
383.779 0.87315
386.288 0.85863
388.796 0.84389
391.304 0.82909
393.813 0.81437
396.321 0.79984
398.829 0.78560
401.338 0.77169
403.846 0.75814
406.355 0.74498
408.863 0.73219
411.371 0.71973
413.880 0.70754
416.388 0.69554
418.896 0.68365
421.405 0.67176
423.913 0.65975
426.421 0.64754
428.930 0.63504
431.438 0.62221
433.946 0.60902
436.455 0.59550
438.963 0.58169
441.472 0.56769
443.980 0.55360
446.488 0.53954
448.997 0.52562
451.505 0.51194
454.013 0.49860
456.522 0.48566
459.030 0.47315
461.538 0.46108
464.047 0.44943
466.555 0.43817
469.064 0.42723
471.572 0.41656
474.080 0.40609
476.589 0.39576
479.097 0.38552
481.605 0.37532
484.114 0.36516
486.622 0.35501
489.130 0.34490
491.639 0.33483
494.147 0.32484
496.656 0.31497
499.164 0.30524
501.672 0.29569
504.181 0.28634
506.689 0.27721
509.197 0.26830
511.706 0.25959
514.214 0.25106
516.722 0.24268
519.231 0.23439
521.739 0.22616
524.247 0.21794
526.756 0.20972
529.264 0.20146
531.773 0.19319
534.281 0.18491
536.789 0.17667
539.298 0.16851
541.806 0.16048
544.314 0.15263
546.823 0.14501
549.331 0.13765
551.839 0.13058
554.348 0.12381
556.856 0.11733
559.365 0.11115
561.873 0.10523
564.381 0.09956
566.890 0.09411
569.398 0.08886
571.906 0.08379
574.415 0.07889
576.923 0.07414
579.431 0.06955
581.940 0.06511
584.448 0.06083
586.957 0.05671
589.465 0.05276
591.973 0.04897
594.482 0.04536
596.990 0.04191
599.498 0.03864
602.007 0.03553
604.515 0.03260
607.023 0.02984
609.532 0.02726
612.040 0.02485
614.548 0.02262
617.057 0.02058
619.565 0.01870
622.074 0.01699
624.582 0.01544
627.090 0.01404
629.599 0.01278
632.107 0.01164
634.615 0.01062
637.124 0.00970
639.632 0.00887
642.140 0.00814
644.649 0.00748
647.157 0.00690
649.666 0.00638
652.174 0.00593
654.682 0.00552
657.191 0.00516
659.699 0.00484
662.207 0.00455
664.716 0.00428
667.224 0.00403
669.732 0.00379
672.241 0.00355
674.749 0.00332
677.258 0.00309
679.766 0.00286
682.274 0.00264
684.783 0.00241
687.291 0.00219
689.799 0.00198
692.308 0.00178
694.816 0.00158
697.324 0.00140
699.833 0.00124
702.341 0.00109
704.849 0.00095
707.358 0.00082
709.866 0.00071
712.375 0.00060
714.883 0.00051
717.391 0.00042
719.900 0.00035
722.408 0.00029
724.916 0.00023
727.425 0.00018
729.933 0.00014
732.441 0.00011
734.950 0.00008
737.458 0.00006
739.967 0.00004
742.475 0.00003
744.983 0.00002
747.492 0.00001
750.000 0.00001


==> figs/data/intro_real_hprime.dat <==
x y
0.000 0.64329
2.508 0.70076
5.017 0.74830
7.525 0.78406
10.033 0.80705
12.542 0.81722
15.050 0.81542
17.559 0.80327
20.067 0.78296
22.575 0.75695
25.084 0.72775
27.592 0.69766
30.100 0.66860
32.609 0.64200
35.117 0.61879
37.625 0.59943
40.134 0.58394
42.642 0.57211
45.151 0.56349
47.659 0.55759
50.167 0.55388
52.676 0.55190
55.184 0.55125
57.692 0.55162
60.201 0.55276
62.709 0.55450
65.217 0.55670
67.726 0.55923
70.234 0.56200
72.742 0.56492
75.251 0.56791
77.759 0.57091
80.268 0.57385
82.776 0.57671
85.284 0.57946
87.793 0.58208
90.301 0.58456
92.809 0.58689
95.318 0.58908
97.826 0.59111
100.334 0.59297
102.843 0.59465
105.351 0.59614
107.860 0.59746
110.368 0.59863
112.876 0.59967
115.385 0.60064
117.893 0.60162
120.401 0.60269
122.910 0.60394
125.418 0.60545
127.926 0.60733
130.435 0.60964
132.943 0.61244
135.452 0.61575
137.960 0.61959
140.468 0.62393
142.977 0.62871
145.485 0.63388
147.993 0.63935
150.502 0.64503
153.010 0.65087
155.518 0.65681
158.027 0.66284
160.535 0.66898
163.043 0.67529
165.552 0.68184
168.060 0.68872
170.569 0.69605
173.077 0.70389
175.585 0.71230
178.094 0.72129
180.602 0.73080
183.110 0.74073
185.619 0.75095
188.127 0.76128
190.635 0.77153
193.144 0.78151
195.652 0.79108
198.161 0.80014
200.669 0.80863
203.177 0.81656
205.686 0.82401
208.194 0.83109
210.702 0.83793
213.211 0.84469
215.719 0.85150
218.227 0.85847
220.736 0.86567
223.244 0.87310
225.753 0.88074
228.261 0.88848
230.769 0.89622
233.278 0.90380
235.786 0.91106
238.294 0.91785
240.803 0.92407
243.311 0.92963
245.819 0.93450
248.328 0.93874
250.836 0.94243
253.344 0.94572
255.853 0.94877
258.361 0.95177
260.870 0.95489
263.378 0.95825
265.886 0.96193
268.395 0.96595
270.903 0.97029
273.411 0.97483
275.920 0.97945
278.428 0.98398
280.936 0.98825
283.445 0.99208
285.953 0.99531
288.462 0.99779
290.970 0.99939
293.478 1.00000
295.987 0.99954
298.495 0.99793
301.003 0.99511
303.512 0.99103
306.020 0.98567
308.528 0.97902
311.037 0.97108
313.545 0.96188
316.054 0.95150
318.562 0.93999
321.070 0.92747
323.579 0.91405
326.087 0.89985
328.595 0.88499
331.104 0.86959
333.612 0.85377
336.120 0.83763
338.629 0.82124
341.137 0.80468
343.645 0.78798
346.154 0.77120
348.662 0.75434
351.171 0.73740
353.679 0.72039
356.187 0.70328
358.696 0.68605
361.204 0.66872
363.712 0.65127
366.221 0.63375
368.729 0.61622
371.237 0.59876
373.746 0.58149
376.254 0.56455
378.763 0.54807
381.271 0.53218
383.779 0.51698
386.288 0.50254
388.796 0.48887
391.304 0.47593
393.813 0.46366
396.321 0.45192
398.829 0.44059
401.338 0.42953
403.846 0.41859
406.355 0.40770
408.863 0.39678
411.371 0.38580
413.880 0.37477
416.388 0.36373
418.896 0.35271
421.405 0.34177
423.913 0.33095
426.421 0.32028
428.930 0.30977
431.438 0.29942
433.946 0.28921
436.455 0.27914
438.963 0.26917
441.472 0.25932
443.980 0.24957
446.488 0.23994
448.997 0.23045
451.505 0.22111
454.013 0.21195
456.522 0.20299
459.030 0.19424
461.538 0.18570
464.047 0.17736
466.555 0.16921
469.064 0.16124
471.572 0.15342
474.080 0.14575
476.589 0.13823
479.097 0.13085
481.605 0.12363
484.114 0.11659
486.622 0.10975
489.130 0.10314
491.639 0.09676
494.147 0.09065
496.656 0.08480
499.164 0.07923
501.672 0.07394
504.181 0.06890
506.689 0.06412
509.197 0.05956
511.706 0.05523
514.214 0.05111
516.722 0.04718
519.231 0.04344
521.739 0.03989
524.247 0.03653
526.756 0.03336
529.264 0.03039
531.773 0.02762
534.281 0.02505
536.789 0.02268
539.298 0.02051
541.806 0.01852
544.314 0.01672
546.823 0.01508
549.331 0.01360
551.839 0.01226
554.348 0.01105
556.856 0.00995
559.365 0.00897
561.873 0.00809
564.381 0.00730
566.890 0.00660
569.398 0.00598
571.906 0.00544
574.415 0.00497
576.923 0.00457
579.431 0.00422
581.940 0.00392
584.448 0.00365
586.957 0.00342
589.465 0.00320
591.973 0.00300
594.482 0.00280
596.990 0.00259
599.498 0.00239
602.007 0.00218
604.515 0.00197
607.023 0.00176
609.532 0.00155
612.040 0.00135
614.548 0.00116
617.057 0.00098
619.565 0.00082
622.074 0.00067
624.582 0.00054
627.090 0.00043
629.599 0.00034
632.107 0.00026
634.615 0.00020
637.124 0.00015
639.632 0.00011
642.140 0.00008
644.649 0.00005
647.157 0.00004
649.666 0.00002
652.174 0.00002
654.682 0.00001
657.191 0.00001
659.699 0.00000
662.207 0.00000
664.716 0.00000
667.224 0.00000
669.732 0.00000
672.241 0.00000
674.749 0.00000
677.258 0.00000
679.766 0.00000
682.274 0.00000
684.783 0.00000
687.291 0.00000
689.799 0.00000
692.308 0.00000
694.816 0.00000
697.324 0.00000
699.833 0.00000
702.341 0.00000
704.849 0.00000
707.358 0.00000
709.866 0.00000
712.375 0.00000
714.883 0.00000
717.391 0.00000
719.900 0.00000
722.408 0.00000
724.916 0.00000
727.425 0.00000
729.933 0.00000
732.441 0.00000
734.950 0.00000
737.458 0.00000
739.967 0.00000
742.475 0.00000
744.983 0.00000
747.492 0.00000
750.000 0.00000

